mage: Fluid Moves Between Code and Graphical Work in Computational Notebooks

We aim to increase the flexibility at which a data worker can choose the right tool for the job, regardless of whether the tool is a code library or an interactive graphical user interface (GUI). To achieve this flexibility, we extend computational notebooks with a new API mage, which supports tools that can represent themselves as both code and GUI as needed. We discuss the design of mage as well as design opportunities in the space of flexible code/GUI tools for data work. To understand tooling needs, we conduct a study with nine professional practitioners and elicit their feedback on mage and potential areas for flexible code/GUI tooling. We then implement six client tools for mage that illustrate the main themes of our study findings. Finally, we discuss open challenges in providing flexible code/GUI interactions for data workers.

==> figures/document.json <==
{"_class":"document","do_objectID":"280E71F4-2FD4-4ED9-BB0E-F456FA1BFBE1","colorSpace":0,"currentPageIndex":0,"assets":{"_class":"assetCollection","do_objectID":"0A0D90A4-B2C8-41F1-B23D-BCBFF091EE6D","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"foreignLayerStyles":[{"_class":"MSImmutableForeignLayerStyle","do_objectID":"B0DF5AD7-2F72-496E-83DB-A1FF55FF5905","libraryID":"EA9A3456-D205-45BC-B018-87FAFB3282A4","sourceLibraryName":"diagramTheme","symbolPrivate":false,"remoteStyleID":"D2927F22-7C77-4F79-862E-42CF4E902A66","localSharedStyle":{"_class":"sharedStyle","do_objectID":"C503B493-6BB8-4FBF-B52C-3B8E4C5115D6","name":"Elevation \/ Shadow \/ 04dp","value":{"_class":"style","do_objectID":"73DBF4E4-D233-4AA3-A2C0-02A9FA99E687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9803921568627451,"red":0.9803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":4,"offsetX":0,"offsetY":2,"spread":-1,"color":{"_class":"color","alpha":0.2,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":10,"offsetX":0,"offsetY":1,"spread":0,"color":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":5,"offsetX":0,"offsetY":4,"spread":0,"color":{"_class":"color","alpha":0.14,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}}}],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[{"_class":"sharedStyle","do_objectID":"A1E4A522-A9D3-41D9-82A6-EFB00E59BAE5","name":"Black\/1. Black","value":{"_class":"style","do_objectID":"FE97CD97-2962-47C9-8524-C02508140D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]}},{"_class":"sharedStyle","do_objectID":"A7348406-4590-4A7E-9D3A-B294BE6080F6","name":"Button\/Default\/Default","value":{"_class":"style","do_objectID":"5572F52B-2898-4878-B06F-E60A1CE3F50C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.851190447807312,"green":0.8429620265960693,"red":0.8306193947792053},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9764705882352941,"red":0.9764705882352941},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]}}]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[{"_class":"sharedStyle","do_objectID":"9E5252FD-96E5-4E4D-9995-E026DCB2E8FE","name":"UI\/4. Small\/Black","value":{"_class":"style","do_objectID":"8DADFC71-8839-4AAF-9D4B-2B2F4324BF3C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"MSAttributedStringTextTransformAttribute":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"D2DCC24A-19E1-47C3-A350-EABDE028F032","name":"UI\/5. Extra Small\/Black","value":{"_class":"style","do_objectID":"63EAC311-FC1F-4514-B9D6-812161523653","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"MSAttributedStringTextTransformAttribute":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16}},"verticalAlignment":0}}}]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EFBC57F3-2F5D-4D48-9F0C-ED1390AD5108"},{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/59AF5EE4-BE66-407F-B802-9F0899E9DE90"}]}

==> figures/meta.json <==
{"commit":"114d9f420fc7d6eb556b8b3a94b7c317265edafe","pagesAndArtboards":{"59AF5EE4-BE66-407F-B802-9F0899E9DE90":{"name":"Symbols","artboards":{"20FBE54A-DC06-4BB0-A867-0900E15C803B":{"name":"icons\/arrow\/down small"},"01DA6A24-766E-496B-859B-3AADAE448B0D":{"name":"icons\/menu\/hamburger-close"},"744549A9-FC12-4135-8874-CDF746D0FFC0":{"name":"input\/checkbox\/unchecked"},"38AEB8FE-AEB1-4B14-9C7A-E0DA7B0009B3":{"name":"icons\/action\/setting"},"6B46BC28-B95E-4F44-B0C2-48AB9841E84B":{"name":"input\/checkbox\/checked"}}},"EFBC57F3-2F5D-4D48-9F0C-ED1390AD5108":{"name":"Page 1","artboards":{"AEFD7F73-A632-4AC9-B4D9-DE61644D66E6":{"name":"Datasplit"},"F7D13C74-6A2C-43CA-AEAD-2C1562636C05":{"name":"Code-1"},"7C7BEE3F-6A3B-438A-926A-E80150DB269F":{"name":"Code-Bad"},"832A4F07-9F95-4683-A3EE-3EC9EB1E8B10":{"name":"Confusion"},"23612B4D-7C4A-4241-B3B9-021AE4FAA6A3":{"name":"Code-2"},"FACADED8-60B0-4C93-8F65-714678AE76E0":{"name":"Mage-2"},"0D0B9FE1-6CA1-40E3-8344-C7002B5D8FA4":{"name":"CHI-Teaser"},"26A013B8-4230-43D7-864D-ADA522312664":{"name":"ProgressBar"},"D774F154-6061-481F-A815-308055B46FE0":{"name":"Image-Editor"},"0FF7BB06-43AD-4155-B14F-E114E09104F5":{"name":"Code-Good"},"9C4F7BBD-D906-47A1-9739-F24DB05079DD":{"name":"file-io"},"5EF85DC2-D562-46AD-894B-CDEA9F50709E":{"name":"Mage-1"},"0BB43C36-10DD-4BDE-A006-3965A531C789":{"name":"drag"},"0E35BC33-0C83-49E0-A68F-338BDBEE6EA9":{"name":"Plot"},"7EDABE01-A540-4D12-A2AF-4249DF96B0DF":{"name":"Drag"}}}},"version":125,"fonts":["Menlo-Regular","Helvetica","SFHello-Regular","SFMono-Light","SFHello-Medium","SFHello-Semibold","SFMono-Semibold","SFProText-Regular","SFProText-Medium","SFProText-Bold","SFHello-Bold","SFMono-SemiboldItalic","SFMono-Bold","SFMono-Medium","SFHello-Light"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","created":{"commit":"114d9f420fc7d6eb556b8b3a94b7c317265edafe","appVersion":"64","build":93537,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":125,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.93537"],"appVersion":"64","build":93537}

==> figures/pages/59AF5EE4-BE66-407F-B802-9F0899E9DE90.json <==
{"_class":"page","do_objectID":"59AF5EE4-BE66-407F-B802-9F0899E9DE90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Symbols","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7183D7C-B736-4446-8117-A416E1420F5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"symbolMaster","do_objectID":"20FBE54A-DC06-4BB0-A867-0900E15C803B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"icons\/arrow\/down small","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":20,"x":100,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D326B10D-EB8D-4C6D-83D6-87B224269B8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E7951C5D-C3BA-4D93-B1E0-F5623974C35D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":4,"width":7,"x":6.5,"y":8},"clippingMaskMode":0,"hasClippingMask":true,"sharedStyleID":"A1E4A522-A9D3-41D9-82A6-EFB00E59BAE5","style":{"_class":"style","do_objectID":"6797E583-55B7-43DB-BAF9-3ED158FAFE94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.12290990766159376}","curveMode":1,"curveTo":"{0, 0.12290990766159376}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.12290990766159376}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0014245014245001326, 0}","curveMode":1,"curveTo":"{0.0014245014245001326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0014245014245001326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99857549857549988, 0}","curveMode":1,"curveTo":"{0.99857549857549988, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549988, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12290990766159376}","curveMode":1,"curveTo":"{1, 0.12290990766159376}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.12290990766159376}"}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"85A69FF5-14C0-4B83-A719-7D1F7F6DD767","changeIdentifier":803,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"E7951C5D-C3BA-4D93-B1E0-F5623974C35D_layerStyle"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"01DA6A24-766E-496B-859B-3AADAE448B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"icons\/menu\/hamburger-close","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":20,"x":100,"y":120},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"91C159C4-A7A4-4765-8E02-F583D1B8A316","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CCCEF997-7E8C-4C23-9898-017DBC300C31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":15,"x":2.5,"y":2.5},"clippingMaskMode":0,"hasClippingMask":false,"sharedStyleID":"A1E4A522-A9D3-41D9-82A6-EFB00E59BAE5","style":{"_class":"style","do_objectID":"36068323-541B-42ED-90FE-0B9433C7EB74","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C2EE3BFD-58A6-4BCE-B114-485995FC7898","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":15,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63AF8870-46B8-4F86-99F1-703FA0B62EA5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"345CA2D2-6D6F-42A6-8775-66B355CBAE1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"hamburger","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":15,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14DDCDA3-32E8-44B1-A40D-84CE803BF312","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E2327D-2376-4EF0-8584-4C6D60B94348","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":315,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2.076923076923077,"width":17,"x":-1,"y":6.461538461538453},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A411E84-4010-4579-92B7-D84A602A74C6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":1.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"F4E334A6-6358-4D8A-80AF-9CE5C82BB4EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":45,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2.076923076923077,"width":17,"x":-1,"y":6.461538461538433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A659ADD7-FB3C-4BB5-A226-FEC176D0C8F5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":1.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"D3B044D3-D866-43A4-BEFE-6CF6FC7D8498","changeIdentifier":403,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"CCCEF997-7E8C-4C23-9898-017DBC300C31_layerStyle"},{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"CCCEF997-7E8C-4C23-9898-017DBC300C31_image"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"744549A9-FC12-4135-8874-CDF746D0FFC0","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"input\/checkbox\/unchecked","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":10,"x":220,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8558B261-C7D1-4018-B384-D7B43E4C6F5F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"BA326721-2A1B-4404-B068-E11D69EB6370","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"box-background","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{"constraints":{"scaleFactor":1,"model_version":0.1,"aspectRatio":{"multiplier":10,"enabled":1,"model_version":0.1,"modelID":"constraint_4b87eed7-e60c-42e4-bb46-0ca9d7229535","model_class":"ADModelConstraint","constant":10},"modelID":"viewConstraints_39a14995-d4ff-45b5-b627-9827a97bfe5c","model_class":"ADModelViewConstraints","automatic":1}}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":10.00000000000002,"width":10.00000000000001,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BDB949F6-4B1C-4323-B89E-1A6788C53F17","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7450980392156863,"green":0.7450980392156863,"red":0.7450980392156863},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":2,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[{"_class":"innerShadow","isEnabled":true,"blurRadius":1,"offsetX":0,"offsetY":1,"spread":0,"color":{"_class":"color","alpha":0.2,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}],"fixedRadius":1,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"B0BA32CC-F7AE-4230-AA07-66ED61CB04FF","changeIdentifier":211,"overrideProperties":[],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"38AEB8FE-AEB1-4B14-9C7A-E0DA7B0009B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"icons\/action\/setting","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":20,"x":100,"y":240},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762B471F-DFF9-4599-A1FB-1536F4531C9E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapeGroup","do_objectID":"01B9D729-70F6-4D85-A2E1-73D676311885","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"gear","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":12,"x":4,"y":4},"clippingMaskMode":0,"hasClippingMask":true,"sharedStyleID":"A1E4A522-A9D3-41D9-82A6-EFB00E59BAE5","style":{"_class":"style","do_objectID":"C68556E0-8C8F-4F07-A535-9036481D363F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5F3AAE6A-8A6B-46E7-A6BB-4FF8A46C1EBC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":12,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6DFEBAB-1F2A-48B7-B63F-029E34623612","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.097669473086417227, 0.60875594750107587}","curveMode":4,"curveTo":"{0.10709852327283897, 0.64372296633146198}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.097669473086417227, 0.60875594750107587}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023709075838643421, 0.55628367300617754}","curveMode":4,"curveTo":"{0.00692571365588653, 0.58340786770829334}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.00692571365588653, 0.58340786770829334}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.4715812859284938}","curveMode":2,"curveTo":"{0, 0.52841871407151098}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0069257136558841621, 0.41659213229171616}","curveMode":4,"curveTo":"{0.0023709075838643421, 0.44371632699382718}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.0069257136558841621, 0.41659213229171616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1070985232728366, 0.35627703366854274}","curveMode":4,"curveTo":"{0.097669473086417227, 0.39124405249892885}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.097669473086417227, 0.39124405249892885}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13862649463153076, 0.29244551984589862}","curveMode":4,"curveTo":"{0.12096456946133571, 0.32313048377740944}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.13862649463153076, 0.29244551984589862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12484536396989891, 0.164763261787229}","curveMode":4,"curveTo":"{0.092386942083457768, 0.21036005594514981}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.092386942083457768, 0.21036005594514981}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21036005594514981, 0.092386942083460141}","curveMode":4,"curveTo":"{0.164763261787229, 0.12484536396990127}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.21036005594514981, 0.092386942083460141}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32313048377740711, 0.12096456946133571}","curveMode":4,"curveTo":"{0.29244551984591044, 0.1386264946315284}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.29244551984591044, 0.1386264946315284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39124405249892646, 0.097669473086417227}","curveMode":4,"curveTo":"{0.35627703366854035, 0.10709852327283897}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39124405249892646, 0.097669473086417227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44371632699382008, 0.0023709075838619733}","curveMode":4,"curveTo":"{0.41659213229170672, 0.0069257136558888988}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.41659213229170672, 0.0069257136558888988}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52841871407151331, 0}","curveMode":2,"curveTo":"{0.47158128592848669, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58340786770828146, 0.0069257136558841621}","curveMode":4,"curveTo":"{0.55628367300617987, 0.0023709075838619733}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.58340786770828146, 0.0069257136558841621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64372296633145487, 0.10709852327283424}","curveMode":4,"curveTo":"{0.60875594750106643, 0.097669473086417227}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.60875594750106643, 0.097669473086417227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70755448015409195, 0.13862649463153787}","curveMode":4,"curveTo":"{0.67686951622259051, 0.12096456946133571}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.70755448015409195, 0.13862649463153787}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83523673821276867, 0.12484536396990127}","curveMode":4,"curveTo":"{0.78963994405485016, 0.092386942083455395}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.78963994405485016, 0.092386942083455395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9076130579165399, 0.21036005594514981}","curveMode":4,"curveTo":"{0.87515463603009869, 0.164763261787229}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9076130579165399, 0.21036005594514981}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87903543053866195, 0.32313048377740472}","curveMode":4,"curveTo":"{0.86137350536846691, 0.29244551984590333}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.86137350536846691, 0.29244551984590333}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90233052691358273, 0.39124405249892408}","curveMode":4,"curveTo":"{0.89290147672716103, 0.35627703366853797}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.90233052691358273, 0.39124405249892408}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99762909241613562, 0.44371632699382246}","curveMode":4,"curveTo":"{0.99307428634411343, 0.41659213229170672}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99307428634411343, 0.41659213229170672}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.52841871407151098}","curveMode":2,"curveTo":"{1, 0.47158128592848908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99307428634411588, 0.58340786770828379}","curveMode":4,"curveTo":"{0.99762909241613562, 0.55628367300617754}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99307428634411588, 0.58340786770828379}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89290147672716336, 0.64372296633145731}","curveMode":4,"curveTo":"{0.90233052691358273, 0.6087559475010712}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90233052691358273, 0.6087559475010712}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86137350536846924, 0.70755448015410138}","curveMode":4,"curveTo":"{0.87903543053866429, 0.67686951622259051}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.86137350536846924, 0.70755448015410138}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87515463603010113, 0.835236738212771}","curveMode":4,"curveTo":"{0.90761305791654223, 0.78963994405485016}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90761305791654223, 0.78963994405485016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78963994405484783, 0.9076130579165399}","curveMode":4,"curveTo":"{0.835236738212771, 0.87515463603009869}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.78963994405484783, 0.9076130579165399}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67686951622259051, 0.87903543053866429}","curveMode":4,"curveTo":"{0.70755448015408717, 0.86137350536847157}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.70755448015408717, 0.86137350536847157}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60875594750107354, 0.90233052691358273}","curveMode":4,"curveTo":"{0.64372296633145731, 0.89290147672716103}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.60875594750107354, 0.90233052691358273}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55628367300617987, 0.99762909241613329}","curveMode":4,"curveTo":"{0.58340786770829334, 0.9930742863441111}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.58340786770829334, 0.9930742863441111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47158128592848669, 1}","curveMode":2,"curveTo":"{0.52841871407151331, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41659213229171854, 0.99307428634411588}","curveMode":4,"curveTo":"{0.44371632699382008, 0.99762909241613806}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41659213229171854, 0.99307428634411588}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35627703366854274, 0.89290147672716103}","curveMode":4,"curveTo":"{0.39124405249893357, 0.90233052691358273}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39124405249893357, 0.90233052691358273}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29244551984590333, 0.86137350536846691}","curveMode":4,"curveTo":"{0.32313048377740472, 0.87903543053866429}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29244551984590333, 0.86137350536846691}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16476326178723136, 0.87515463603009869}","curveMode":4,"curveTo":"{0.21036005594514981, 0.90761305791654456}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.21036005594514981, 0.90761305791654456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.092386942083460141, 0.78963994405485016}","curveMode":4,"curveTo":"{0.12484536396990127, 0.835236738212771}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.092386942083460141, 0.78963994405485016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12096456946133809, 0.67686951622259528}","curveMode":1,"curveTo":"{0.13862649463153551, 0.70755448015409661}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.13862649463153551, 0.70755448015409661}"}]},{"_class":"shapePath","do_objectID":"3E9EDE00-E170-4200-9B08-199953398C01","booleanOperation":1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":10,"x":1,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"243E73D1-1E56-4FB6-98C2-22E2771EA008","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16234855536649775, 0.86877513847404653}","curveMode":4,"curveTo":"{0.15152598538696793, 0.85885949924803529}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.16234855536649775, 0.86877513847404653}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25146813198869894, 0.81857320075617968}","curveMode":1,"curveTo":"{0.25146813198869894, 0.81857320075617968}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25146813198869894, 0.81857320075617968}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33053142904619504, 0.86408115831662258}","curveMode":4,"curveTo":"{0.30082008974740121, 0.8469796406947353}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.30082008974740121, 0.8469796406947353}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39552844819917538, 0.8862453593721682}","curveMode":4,"curveTo":"{0.36232847087922548, 0.87729280171043911}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39552844819917538, 0.8862453593721682}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45049073016162711, 0.90106624294528503}","curveMode":1,"curveTo":"{0.45049073016162711, 0.90106624294528503}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45049073016162711, 0.90106624294528503}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48530442213635749, 0.99984169179276139}","curveMode":4,"curveTo":"{0.47799421777668555, 0.99952616117358839}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47799421777668555, 0.99952616117358839}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50735927976665496, 1}","curveMode":2,"curveTo":"{0.49264072023334504, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52200577238395451, 0.99952619639754514}","curveMode":4,"curveTo":"{0.51469557786363396, 0.99984169179276705}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.52200577238395451, 0.99952619639754514}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54950926983837856, 0.9010662429452907}","curveMode":1,"curveTo":"{0.54950926983837856, 0.9010662429452907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54950926983837856, 0.9010662429452907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63767152912079439, 0.87729280171043345}","curveMode":4,"curveTo":"{0.60447155180083034, 0.8862453593721682}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.60447155180083034, 0.8862453593721682}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6991799102525903, 0.84697964069474097}","curveMode":4,"curveTo":"{0.66946857095378787, 0.8640811583166339}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.6991799102525903, 0.84697964069474097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7485318680112869, 0.818573200756191}","curveMode":1,"curveTo":"{0.7485318680112869, 0.818573200756191}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7485318680112869, 0.818573200756191}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84847401461303773, 0.85885949924803529}","curveMode":4,"curveTo":"{0.83765144463351926, 0.86877513847402388}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.83765144463351926, 0.86877513847402388}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86877513847405796, 0.83765144463349084}","curveMode":4,"curveTo":"{0.85885949924805227, 0.84847401461302074}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.86877513847405796, 0.83765144463349084}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.818573200756191, 0.74853186801131533}","curveMode":1,"curveTo":"{0.818573200756191, 0.74853186801131533}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.818573200756191, 0.74853186801131533}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86408115831665389, 0.66946857095375667}","curveMode":4,"curveTo":"{0.84697964069472964, 0.69917991025262149}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84697964069472964, 0.69917991025262149}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8862453593721682, 0.60447155180083312}","curveMode":4,"curveTo":"{0.87729280171043345, 0.6376715291208086}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.8862453593721682, 0.60447155180083312}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90106624294528503, 0.54950926983838144}","curveMode":1,"curveTo":"{0.90106624294528503, 0.54950926983838144}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90106624294528503, 0.54950926983838144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99984169179276416, 0.51469557786361975}","curveMode":4,"curveTo":"{0.99952616117357707, 0.52200578222331728}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99952616117357707, 0.52200578222331728}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.49264072022929783}","curveMode":2,"curveTo":"{1, 0.50735927976663786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99952619639702223, 0.47799422760395488}","curveMode":4,"curveTo":"{0.99984169179259086, 0.48530442212828573}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99952619639702223, 0.47799422760395488}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9010662429452907, 0.45049073016161856}","curveMode":1,"curveTo":"{0.9010662429452907, 0.45049073016161856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9010662429452907, 0.45049073016161856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87729280171043911, 0.36232847087921416}","curveMode":4,"curveTo":"{0.88624535937217108, 0.39552844819916688}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.88624535937217108, 0.39552844819916688}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84697964069473242, 0.30082008974739549}","curveMode":4,"curveTo":"{0.86408115831664245, 0.33053142904622634}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.84697964069473242, 0.30082008974739549}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81857320075618245, 0.25146813198870177}","curveMode":1,"curveTo":"{0.81857320075618245, 0.25146813198870177}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.81857320075618245, 0.25146813198870177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85885949924805227, 0.15152598538699066}","curveMode":4,"curveTo":"{0.86877513847401244, 0.16234855536648637}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.86877513847401244, 0.16234855536648637}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8376514446335136, 0.13122486152598184}","curveMode":4,"curveTo":"{0.84847401461304339, 0.14114050075198178}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.8376514446335136, 0.13122486152598184}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74853186801128968, 0.18142679924383173}","curveMode":1,"curveTo":"{0.74853186801128968, 0.18142679924383173}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74853186801128968, 0.18142679924383173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66946857095371404, 0.13591884168332627}","curveMode":4,"curveTo":"{0.69917991025258175, 0.15302035930526472}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.69917991025258175, 0.15302035930526472}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.604471551800836, 0.1137546406278318}","curveMode":4,"curveTo":"{0.63767152912081426, 0.12270719828956658}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.604471551800836, 0.1137546406278318}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54950926983837578, 0.09893375705472067}","curveMode":1,"curveTo":"{0.54950926983837578, 0.09893375705472067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54950926983837578, 0.09893375705472067}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.51469557786363396, 0.00015830820723294892}","curveMode":4,"curveTo":"{0.52200578222331162, 0.00047383882642293429}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.52200578222331162, 0.00047383882642293429}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49264072023335642, 0}","curveMode":2,"curveTo":"{0.50735927976665207, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47799422761603411, 0.00047380360245483641}","curveMode":4,"curveTo":"{0.48530442213636887, 0.00015830820723294892}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.47799422761603411, 0.00047380360245483641}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45049073016161856, 0.098933757054714994}","curveMode":1,"curveTo":"{0.45049073016161856, 0.098933757054714994}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45049073016161856, 0.098933757054714994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36232847087919423, 0.12270719828957226}","curveMode":4,"curveTo":"{0.39552844819916971, 0.1137546406278318}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39552844819916971, 0.1137546406278318}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30082008974740687, 0.15302035930525903}","curveMode":4,"curveTo":"{0.3305314290462178, 0.13591884168336038}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.30082008974740687, 0.15302035930525903}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25146813198871032, 0.181426799243809}","curveMode":1,"curveTo":"{0.25146813198871032, 0.181426799243809}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25146813198871032, 0.181426799243809}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15152598538698214, 0.14114050075194767}","curveMode":4,"curveTo":"{0.16234855536648923, 0.13122486152598184}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.16234855536648923, 0.13122486152598184}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13122486152596197, 0.16234855536648637}","curveMode":4,"curveTo":"{0.14114050075196757, 0.15152598538695655}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.13122486152596197, 0.16234855536648637}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.181426799243809, 0.25146813198868473}","curveMode":1,"curveTo":"{0.181426799243809, 0.25146813198868473}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.181426799243809, 0.25146813198868473}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13591884168334617, 0.33053142904624339}","curveMode":4,"curveTo":"{0.15302035930527041, 0.30082008974737845}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.15302035930527041, 0.30082008974737845}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1137546406278318, 0.39552844819916688}","curveMode":4,"curveTo":"{0.12270719828956658, 0.3623284708791914}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.1137546406278318, 0.39552844819916688}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.098933757054714994, 0.45049073016161856}","curveMode":1,"curveTo":"{0.098933757054714994, 0.45049073016161856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.098933757054714994, 0.45049073016161856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00015830820723294892, 0.48530442213636887}","curveMode":4,"curveTo":"{0.00047383882642009211, 0.47799421777667706}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.00047383882642009211, 0.47799421777667706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.50735927977070217}","curveMode":2,"curveTo":"{0, 0.49264072023335076}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00047380360297779591, 0.5220057723960394}","curveMode":4,"curveTo":"{0.00015830820740916351, 0.51469557787171427}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.00047380360297779591, 0.5220057723960394}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.098933757054709304, 0.54950926983838144}","curveMode":1,"curveTo":"{0.098933757054709304, 0.54950926983838144}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.098933757054709304, 0.54950926983838144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1227071982895552, 0.63767152912076885}","curveMode":4,"curveTo":"{0.11375464062782896, 0.60447155180083312}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.11375464062782896, 0.60447155180083312}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15302035930526756, 0.69917991025260451}","curveMode":4,"curveTo":"{0.13591884168337173, 0.66946857095380208}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15302035930526756, 0.69917991025260451}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18142679924381752, 0.74853186801130389}","curveMode":1,"curveTo":"{0.18142679924381752, 0.74853186801130389}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.18142679924381752, 0.74853186801130389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14114050075195336, 0.84847401461302074}","curveMode":1,"curveTo":"{0.13122486152598753, 0.83765144463350794}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.13122486152598753, 0.83765144463350794}"}]},{"_class":"shapePath","do_objectID":"861ABA47-17F5-401A-AA63-F47B86BE0F08","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":5,"width":5,"x":3.5,"y":3.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"126DF233-4D26-493C-9F2C-BC39EE55CBBA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762509384222, 1}","curveMode":2,"curveTo":"{0.77614237490615778, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22385762509384222}","curveMode":2,"curveTo":"{0, 0.77614237490615778}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490615778, 0}","curveMode":2,"curveTo":"{0.22385762509384222, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77614237490615778}","curveMode":2,"curveTo":"{1, 0.22385762509384222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"A68FF60E-A070-4CFC-9EA9-61284DB98CD7","booleanOperation":1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":3,"x":4.5,"y":4.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0B3A4ADF-9F4D-422E-AB3F-365741041708","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237489999971, 1}","curveMode":2,"curveTo":"{0.22385762510000026, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000026}","curveMode":2,"curveTo":"{1, 0.77614237489999971}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000026, 0}","curveMode":2,"curveTo":"{0.77614237489999971, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237489999971}","curveMode":2,"curveTo":"{0, 0.22385762510000026}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}],"windingRule":1}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"2D1905D1-6E92-4786-BC99-4B581B9F0C11","changeIdentifier":598,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"01B9D729-70F6-4D85-A2E1-73D676311885_layerStyle"},{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"01B9D729-70F6-4D85-A2E1-73D676311885_image"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"6B46BC28-B95E-4F44-B0C2-48AB9841E84B","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"input\/checkbox\/checked","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":10,"x":220,"y":110},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F5BCAE05-73E2-4A61-B381-CC1E8197D6D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D471F266-D873-47AB-85FB-7CE67A6944F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Box BG Copy","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{"constraints":{"scaleFactor":1,"model_version":0.1,"aspectRatio":{"multiplier":10,"enabled":1,"model_version":0.1,"modelID":"constraint_8fc38973-2769-44ce-ab2c-62a319967303","model_class":"ADModelConstraint","constant":10},"modelID":"viewConstraints_7777140a-b7d4-468b-b47d-35122ad1feab","model_class":"ADModelViewConstraints","automatic":1}}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":10,"width":10,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9343CE56-E5AC-4CA4-9C00-A607F24FB292","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9882352941176471,"green":0.5647058823529413,"red":0.1725490196078432},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":2,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9882352941176471,"green":0.6000000000000001,"red":0.2313725490196079},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{0, 1.000000000000002}","curveMode":1,"curveTo":"{0, 1.000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.000000000000002}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{1.0000000000000009, 1.000000000000002}","curveMode":1,"curveTo":"{1.0000000000000009, 1.000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000009, 1.000000000000002}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{1.0000000000000009, 0}","curveMode":1,"curveTo":"{1.0000000000000009, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000009, 0}"}],"fixedRadius":1,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"B303458B-BFB0-47A0-80FB-A9A7E75FDD49","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Tick Copy","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6.693303034855775,"width":6.299579326923589,"x":1.919403076171875,"y":1.919403076171875},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F73FAA20-87DA-4EDC-B53D-76DB751E8C33","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":2,"offsetX":0,"offsetY":1,"spread":0,"color":{"_class":"color","alpha":0.2,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.024992245361244732, 0.52550965870123667}","curveMode":2,"curveTo":"{0.024992245361209992, 0.65096092953406415}","hasCurveFrom":true,"hasCurveTo":true,"point":"{-1.7366316718003816e-14, 0.58823529411765041}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18749999999998296, 0.47058823529412097}","curveMode":3,"curveTo":"{0.062499999999982736, 0.47058823529412097}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12499999999998285, 0.47058823529412097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37499998519138056, 0.73529411328024064}","curveMode":1,"curveTo":"{0.37499998519138056, 0.73529411328024064}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37499998519138056, 0.73529411328024064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90625001499370395, -0.029411764705879258}","curveMode":2,"curveTo":"{0.84374998500626452, 0.029411764705885468}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87499999999998423, 3.1103591924264151e-15}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94464384699292048, 0.22184685123864809}","curveMode":3,"curveTo":"{1.0625000149937043, 1.4078337454148659e-11}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99999999999998446, 0.11764705882353259}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4374999999999834, 0.94117647058823883}","curveMode":1,"curveTo":"{0.4374999999999834, 0.94117647058823883}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.4374999999999834, 0.94117647058823883}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24999999999998307, 0.85294117647059164}","curveMode":3,"curveTo":"{0.37499999999998329, 1.029411764705886}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31249999999998318, 0.94117647058823883}"}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"3AF65208-E192-4CCC-AE1A-B30D91B0F8BD","changeIdentifier":176,"overrideProperties":[],"allowsOverrides":true}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/964EDF4A-AB3E-4DC8-8896-AFD531DD69C5.json <==
{"_class":"page","do_objectID":"964EDF4A-AB3E-4DC8-8896-AFD531DD69C5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Symbols","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DDF45D8-0EE5-4450-9AED-F274EF26589A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"symbolMaster","do_objectID":"FA03EAD4-0896-4BC1-86A6-DEFBA723B893","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"input\/checkbox\/checked","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":10,"x":100,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFB0C79D-3B5E-433E-B983-336065E11019","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6A6191BE-226A-444A-A6C8-FBF616CD1BED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Box BG Copy","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{"constraints":{"scaleFactor":1,"model_version":0.1,"aspectRatio":{"model_version":0.1,"enabled":1,"multiplier":10,"modelID":"constraint_8fc38973-2769-44ce-ab2c-62a319967303","model_class":"ADModelConstraint","constant":10},"modelID":"viewConstraints_7777140a-b7d4-468b-b47d-35122ad1feab","model_class":"ADModelViewConstraints","automatic":1}}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":10,"width":10,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1FDF07D-7364-4EC2-979D-018B39EF1D17","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9882352941176471,"green":0.5647058823529413,"red":0.1725490196078432},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":2,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9882352941176471,"green":0.6000000000000001,"red":0.2313725490196079},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{0, 1.000000000000002}","curveMode":1,"curveTo":"{0, 1.000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.000000000000002}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{1.0000000000000009, 1.000000000000002}","curveMode":1,"curveTo":"{1.0000000000000009, 1.000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000009, 1.000000000000002}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{1.0000000000000009, 0}","curveMode":1,"curveTo":"{1.0000000000000009, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000009, 0}"}],"fixedRadius":1,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"B37200B6-D806-4DE0-AE73-8067897295D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Tick Copy","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6.693303034855775,"width":6.299579326923589,"x":1.919403076171875,"y":1.919403076171875},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B8873C16-CD20-4A21-B27F-0E9CEB5A6E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":2,"offsetX":0,"offsetY":1,"spread":0,"color":{"_class":"color","alpha":0.2,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.024992245361244732, 0.52550965870123667}","curveMode":2,"curveTo":"{0.024992245361209992, 0.65096092953406415}","hasCurveFrom":true,"hasCurveTo":true,"point":"{-1.7366316718003816e-14, 0.58823529411765041}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18749999999998296, 0.47058823529412097}","curveMode":3,"curveTo":"{0.062499999999982736, 0.47058823529412097}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12499999999998285, 0.47058823529412097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37499998519138056, 0.73529411328024064}","curveMode":1,"curveTo":"{0.37499998519138056, 0.73529411328024064}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37499998519138056, 0.73529411328024064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90625001499370395, -0.029411764705879258}","curveMode":2,"curveTo":"{0.84374998500626452, 0.029411764705885468}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87499999999998423, 3.1103591924264151e-15}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94464384699292048, 0.22184685123864809}","curveMode":3,"curveTo":"{1.0625000149937043, 1.4078337454148659e-11}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99999999999998446, 0.11764705882353259}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4374999999999834, 0.94117647058823883}","curveMode":1,"curveTo":"{0.4374999999999834, 0.94117647058823883}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.4374999999999834, 0.94117647058823883}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24999999999998307, 0.85294117647059164}","curveMode":3,"curveTo":"{0.37499999999998329, 1.029411764705886}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31249999999998318, 0.94117647058823883}"}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"E650AA23-D6F7-42F6-A685-108728013AAF","changeIdentifier":174,"overrideProperties":[],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"9CA1E6A2-0285-457B-B1F4-270383B1AFEA","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"input\/checkbox\/unchecked","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":10,"x":100,"y":110},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA0A42CF-D33B-4BEC-9593-62EBA628EB74","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C19BC2D0-BB41-4FF5-A1E4-750AE063D960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"box-background","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{"constraints":{"scaleFactor":1,"model_version":0.1,"aspectRatio":{"model_version":0.1,"enabled":1,"multiplier":10,"modelID":"constraint_4b87eed7-e60c-42e4-bb46-0ca9d7229535","model_class":"ADModelConstraint","constant":10},"modelID":"viewConstraints_39a14995-d4ff-45b5-b627-9827a97bfe5c","model_class":"ADModelViewConstraints","automatic":1}}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":10.00000000000002,"width":10.00000000000001,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"370D4929-1B7B-4E89-A9BE-FF5BF7DEB5F8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7450980392156863,"green":0.7450980392156863,"red":0.7450980392156863},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":2,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[{"_class":"innerShadow","isEnabled":true,"blurRadius":1,"offsetX":0,"offsetY":1,"spread":0,"color":{"_class":"color","alpha":0.2,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":1,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}],"fixedRadius":1,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"C247835A-9B80-4754-AC99-ED2C5DDD211D","changeIdentifier":209,"overrideProperties":[],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"D602909B-6AB3-4126-B3E5-F8F06A0168D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"icons\/menu\/hamburger-close","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":20,"x":210,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A02564C5-F052-4A2B-9795-B32E0D553F1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"889EB9C9-2977-49AD-BA49-E0AB9616E865","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":15,"x":2.5,"y":2.5},"clippingMaskMode":0,"hasClippingMask":false,"sharedStyleID":"CB6BD01A-021D-42A4-A19B-17A74B1EB1E0","style":{"_class":"style","do_objectID":"22F70535-121B-4040-B3C8-6CFDF6FEB37C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1F74EA81-7E28-4BA3-B240-5BC3FD22563B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":15,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F9DFD4F-2D15-41DE-AE36-3893D1D708BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2BAB8523-BC0B-4BE6-A310-FE586E07228E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"hamburger","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":15,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0BE4423-BF3A-4E4C-AFA1-AE9402E0F1EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED12DA2B-F364-4560-98D1-54BEDE488BBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":315,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2.076923076923077,"width":17,"x":-1,"y":6.461538461538453},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0F4A973-C702-4777-BC56-14ADFD352268","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":1.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"35A47F19-C783-4F83-BC00-E47BFB0810BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":45,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2.076923076923077,"width":17,"x":-1,"y":6.461538461538433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CAC1BB61-A86A-42EC-9C9E-DAE676297B3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":1.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":1.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"92D63C08-B5BD-40F0-B51D-02E2752C1AAE","changeIdentifier":398,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"889EB9C9-2977-49AD-BA49-E0AB9616E865_layerStyle"},{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"889EB9C9-2977-49AD-BA49-E0AB9616E865_image"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"05EABD1D-B859-4884-8F50-E0F6FD8AD1CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"icons\/action\/setting","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":20,"x":210,"y":120},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0484CAE5-1A1D-4546-9FCA-E4A7BAD4BF19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapeGroup","do_objectID":"8D70AB1C-9AAC-4877-B605-16C8C8BA2577","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"gear","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":12,"x":4,"y":4},"clippingMaskMode":0,"hasClippingMask":true,"sharedStyleID":"CB6BD01A-021D-42A4-A19B-17A74B1EB1E0","style":{"_class":"style","do_objectID":"76FA4D2E-2038-40CE-BD33-9425D0321B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C124F44F-2E7D-4CCA-A553-892202B7CBDE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":12,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4841BF8-CBEF-4363-8EEE-9E0A8E618497","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.097669473086417227, 0.60875594750107587}","curveMode":4,"curveTo":"{0.10709852327283897, 0.64372296633146198}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.097669473086417227, 0.60875594750107587}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023709075838643421, 0.55628367300617754}","curveMode":4,"curveTo":"{0.00692571365588653, 0.58340786770829334}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.00692571365588653, 0.58340786770829334}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.4715812859284938}","curveMode":2,"curveTo":"{0, 0.52841871407151098}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0069257136558841621, 0.41659213229171616}","curveMode":4,"curveTo":"{0.0023709075838643421, 0.44371632699382718}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.0069257136558841621, 0.41659213229171616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1070985232728366, 0.35627703366854274}","curveMode":4,"curveTo":"{0.097669473086417227, 0.39124405249892885}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.097669473086417227, 0.39124405249892885}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13862649463153076, 0.29244551984589862}","curveMode":4,"curveTo":"{0.12096456946133571, 0.32313048377740944}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.13862649463153076, 0.29244551984589862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12484536396989891, 0.164763261787229}","curveMode":4,"curveTo":"{0.092386942083457768, 0.21036005594514981}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.092386942083457768, 0.21036005594514981}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21036005594514981, 0.092386942083460141}","curveMode":4,"curveTo":"{0.164763261787229, 0.12484536396990127}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.21036005594514981, 0.092386942083460141}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32313048377740711, 0.12096456946133571}","curveMode":4,"curveTo":"{0.29244551984591044, 0.1386264946315284}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.29244551984591044, 0.1386264946315284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39124405249892646, 0.097669473086417227}","curveMode":4,"curveTo":"{0.35627703366854035, 0.10709852327283897}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39124405249892646, 0.097669473086417227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44371632699382008, 0.0023709075838619733}","curveMode":4,"curveTo":"{0.41659213229170672, 0.0069257136558888988}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.41659213229170672, 0.0069257136558888988}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52841871407151331, 0}","curveMode":2,"curveTo":"{0.47158128592848669, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58340786770828146, 0.0069257136558841621}","curveMode":4,"curveTo":"{0.55628367300617987, 0.0023709075838619733}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.58340786770828146, 0.0069257136558841621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64372296633145487, 0.10709852327283424}","curveMode":4,"curveTo":"{0.60875594750106643, 0.097669473086417227}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.60875594750106643, 0.097669473086417227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70755448015409195, 0.13862649463153787}","curveMode":4,"curveTo":"{0.67686951622259051, 0.12096456946133571}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.70755448015409195, 0.13862649463153787}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83523673821276867, 0.12484536396990127}","curveMode":4,"curveTo":"{0.78963994405485016, 0.092386942083455395}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.78963994405485016, 0.092386942083455395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9076130579165399, 0.21036005594514981}","curveMode":4,"curveTo":"{0.87515463603009869, 0.164763261787229}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9076130579165399, 0.21036005594514981}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87903543053866195, 0.32313048377740472}","curveMode":4,"curveTo":"{0.86137350536846691, 0.29244551984590333}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.86137350536846691, 0.29244551984590333}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90233052691358273, 0.39124405249892408}","curveMode":4,"curveTo":"{0.89290147672716103, 0.35627703366853797}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.90233052691358273, 0.39124405249892408}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99762909241613562, 0.44371632699382246}","curveMode":4,"curveTo":"{0.99307428634411343, 0.41659213229170672}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99307428634411343, 0.41659213229170672}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.52841871407151098}","curveMode":2,"curveTo":"{1, 0.47158128592848908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99307428634411588, 0.58340786770828379}","curveMode":4,"curveTo":"{0.99762909241613562, 0.55628367300617754}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99307428634411588, 0.58340786770828379}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89290147672716336, 0.64372296633145731}","curveMode":4,"curveTo":"{0.90233052691358273, 0.6087559475010712}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90233052691358273, 0.6087559475010712}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86137350536846924, 0.70755448015410138}","curveMode":4,"curveTo":"{0.87903543053866429, 0.67686951622259051}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.86137350536846924, 0.70755448015410138}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87515463603010113, 0.835236738212771}","curveMode":4,"curveTo":"{0.90761305791654223, 0.78963994405485016}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90761305791654223, 0.78963994405485016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78963994405484783, 0.9076130579165399}","curveMode":4,"curveTo":"{0.835236738212771, 0.87515463603009869}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.78963994405484783, 0.9076130579165399}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67686951622259051, 0.87903543053866429}","curveMode":4,"curveTo":"{0.70755448015408717, 0.86137350536847157}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.70755448015408717, 0.86137350536847157}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60875594750107354, 0.90233052691358273}","curveMode":4,"curveTo":"{0.64372296633145731, 0.89290147672716103}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.60875594750107354, 0.90233052691358273}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55628367300617987, 0.99762909241613329}","curveMode":4,"curveTo":"{0.58340786770829334, 0.9930742863441111}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.58340786770829334, 0.9930742863441111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47158128592848669, 1}","curveMode":2,"curveTo":"{0.52841871407151331, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41659213229171854, 0.99307428634411588}","curveMode":4,"curveTo":"{0.44371632699382008, 0.99762909241613806}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41659213229171854, 0.99307428634411588}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35627703366854274, 0.89290147672716103}","curveMode":4,"curveTo":"{0.39124405249893357, 0.90233052691358273}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39124405249893357, 0.90233052691358273}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29244551984590333, 0.86137350536846691}","curveMode":4,"curveTo":"{0.32313048377740472, 0.87903543053866429}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29244551984590333, 0.86137350536846691}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16476326178723136, 0.87515463603009869}","curveMode":4,"curveTo":"{0.21036005594514981, 0.90761305791654456}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.21036005594514981, 0.90761305791654456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.092386942083460141, 0.78963994405485016}","curveMode":4,"curveTo":"{0.12484536396990127, 0.835236738212771}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.092386942083460141, 0.78963994405485016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12096456946133809, 0.67686951622259528}","curveMode":1,"curveTo":"{0.13862649463153551, 0.70755448015409661}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.13862649463153551, 0.70755448015409661}"}]},{"_class":"shapePath","do_objectID":"AA810D35-9C39-4B27-976A-0501E343FF1C","booleanOperation":1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":10,"x":1,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E7E3658-0894-4317-AAB7-F98CAB1613C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16234855536649775, 0.86877513847404653}","curveMode":4,"curveTo":"{0.15152598538696793, 0.85885949924803529}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.16234855536649775, 0.86877513847404653}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25146813198869894, 0.81857320075617968}","curveMode":1,"curveTo":"{0.25146813198869894, 0.81857320075617968}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25146813198869894, 0.81857320075617968}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33053142904619504, 0.86408115831662258}","curveMode":4,"curveTo":"{0.30082008974740121, 0.8469796406947353}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.30082008974740121, 0.8469796406947353}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39552844819917538, 0.8862453593721682}","curveMode":4,"curveTo":"{0.36232847087922548, 0.87729280171043911}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39552844819917538, 0.8862453593721682}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45049073016162711, 0.90106624294528503}","curveMode":1,"curveTo":"{0.45049073016162711, 0.90106624294528503}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45049073016162711, 0.90106624294528503}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48530442213635749, 0.99984169179276139}","curveMode":4,"curveTo":"{0.47799421777668555, 0.99952616117358839}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47799421777668555, 0.99952616117358839}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50735927976665496, 1}","curveMode":2,"curveTo":"{0.49264072023334504, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52200577238395451, 0.99952619639754514}","curveMode":4,"curveTo":"{0.51469557786363396, 0.99984169179276705}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.52200577238395451, 0.99952619639754514}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54950926983837856, 0.9010662429452907}","curveMode":1,"curveTo":"{0.54950926983837856, 0.9010662429452907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54950926983837856, 0.9010662429452907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63767152912079439, 0.87729280171043345}","curveMode":4,"curveTo":"{0.60447155180083034, 0.8862453593721682}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.60447155180083034, 0.8862453593721682}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6991799102525903, 0.84697964069474097}","curveMode":4,"curveTo":"{0.66946857095378787, 0.8640811583166339}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.6991799102525903, 0.84697964069474097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7485318680112869, 0.818573200756191}","curveMode":1,"curveTo":"{0.7485318680112869, 0.818573200756191}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7485318680112869, 0.818573200756191}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84847401461303773, 0.85885949924803529}","curveMode":4,"curveTo":"{0.83765144463351926, 0.86877513847402388}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.83765144463351926, 0.86877513847402388}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86877513847405796, 0.83765144463349084}","curveMode":4,"curveTo":"{0.85885949924805227, 0.84847401461302074}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.86877513847405796, 0.83765144463349084}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.818573200756191, 0.74853186801131533}","curveMode":1,"curveTo":"{0.818573200756191, 0.74853186801131533}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.818573200756191, 0.74853186801131533}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86408115831665389, 0.66946857095375667}","curveMode":4,"curveTo":"{0.84697964069472964, 0.69917991025262149}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84697964069472964, 0.69917991025262149}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8862453593721682, 0.60447155180083312}","curveMode":4,"curveTo":"{0.87729280171043345, 0.6376715291208086}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.8862453593721682, 0.60447155180083312}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90106624294528503, 0.54950926983838144}","curveMode":1,"curveTo":"{0.90106624294528503, 0.54950926983838144}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90106624294528503, 0.54950926983838144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99984169179276416, 0.51469557786361975}","curveMode":4,"curveTo":"{0.99952616117357707, 0.52200578222331728}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99952616117357707, 0.52200578222331728}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.49264072022929783}","curveMode":2,"curveTo":"{1, 0.50735927976663786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99952619639702223, 0.47799422760395488}","curveMode":4,"curveTo":"{0.99984169179259086, 0.48530442212828573}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99952619639702223, 0.47799422760395488}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9010662429452907, 0.45049073016161856}","curveMode":1,"curveTo":"{0.9010662429452907, 0.45049073016161856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9010662429452907, 0.45049073016161856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87729280171043911, 0.36232847087921416}","curveMode":4,"curveTo":"{0.88624535937217108, 0.39552844819916688}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.88624535937217108, 0.39552844819916688}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84697964069473242, 0.30082008974739549}","curveMode":4,"curveTo":"{0.86408115831664245, 0.33053142904622634}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.84697964069473242, 0.30082008974739549}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81857320075618245, 0.25146813198870177}","curveMode":1,"curveTo":"{0.81857320075618245, 0.25146813198870177}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.81857320075618245, 0.25146813198870177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85885949924805227, 0.15152598538699066}","curveMode":4,"curveTo":"{0.86877513847401244, 0.16234855536648637}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.86877513847401244, 0.16234855536648637}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8376514446335136, 0.13122486152598184}","curveMode":4,"curveTo":"{0.84847401461304339, 0.14114050075198178}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.8376514446335136, 0.13122486152598184}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74853186801128968, 0.18142679924383173}","curveMode":1,"curveTo":"{0.74853186801128968, 0.18142679924383173}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74853186801128968, 0.18142679924383173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66946857095371404, 0.13591884168332627}","curveMode":4,"curveTo":"{0.69917991025258175, 0.15302035930526472}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.69917991025258175, 0.15302035930526472}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.604471551800836, 0.1137546406278318}","curveMode":4,"curveTo":"{0.63767152912081426, 0.12270719828956658}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.604471551800836, 0.1137546406278318}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54950926983837578, 0.09893375705472067}","curveMode":1,"curveTo":"{0.54950926983837578, 0.09893375705472067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54950926983837578, 0.09893375705472067}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.51469557786363396, 0.00015830820723294892}","curveMode":4,"curveTo":"{0.52200578222331162, 0.00047383882642293429}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.52200578222331162, 0.00047383882642293429}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49264072023335642, 0}","curveMode":2,"curveTo":"{0.50735927976665207, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47799422761603411, 0.00047380360245483641}","curveMode":4,"curveTo":"{0.48530442213636887, 0.00015830820723294892}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.47799422761603411, 0.00047380360245483641}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45049073016161856, 0.098933757054714994}","curveMode":1,"curveTo":"{0.45049073016161856, 0.098933757054714994}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45049073016161856, 0.098933757054714994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36232847087919423, 0.12270719828957226}","curveMode":4,"curveTo":"{0.39552844819916971, 0.1137546406278318}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39552844819916971, 0.1137546406278318}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30082008974740687, 0.15302035930525903}","curveMode":4,"curveTo":"{0.3305314290462178, 0.13591884168336038}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.30082008974740687, 0.15302035930525903}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25146813198871032, 0.181426799243809}","curveMode":1,"curveTo":"{0.25146813198871032, 0.181426799243809}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25146813198871032, 0.181426799243809}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15152598538698214, 0.14114050075194767}","curveMode":4,"curveTo":"{0.16234855536648923, 0.13122486152598184}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.16234855536648923, 0.13122486152598184}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13122486152596197, 0.16234855536648637}","curveMode":4,"curveTo":"{0.14114050075196757, 0.15152598538695655}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.13122486152596197, 0.16234855536648637}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.181426799243809, 0.25146813198868473}","curveMode":1,"curveTo":"{0.181426799243809, 0.25146813198868473}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.181426799243809, 0.25146813198868473}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13591884168334617, 0.33053142904624339}","curveMode":4,"curveTo":"{0.15302035930527041, 0.30082008974737845}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.15302035930527041, 0.30082008974737845}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1137546406278318, 0.39552844819916688}","curveMode":4,"curveTo":"{0.12270719828956658, 0.3623284708791914}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.1137546406278318, 0.39552844819916688}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.098933757054714994, 0.45049073016161856}","curveMode":1,"curveTo":"{0.098933757054714994, 0.45049073016161856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.098933757054714994, 0.45049073016161856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00015830820723294892, 0.48530442213636887}","curveMode":4,"curveTo":"{0.00047383882642009211, 0.47799421777667706}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.00047383882642009211, 0.47799421777667706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.50735927977070217}","curveMode":2,"curveTo":"{0, 0.49264072023335076}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00047380360297779591, 0.5220057723960394}","curveMode":4,"curveTo":"{0.00015830820740916351, 0.51469557787171427}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.00047380360297779591, 0.5220057723960394}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.098933757054709304, 0.54950926983838144}","curveMode":1,"curveTo":"{0.098933757054709304, 0.54950926983838144}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.098933757054709304, 0.54950926983838144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1227071982895552, 0.63767152912076885}","curveMode":4,"curveTo":"{0.11375464062782896, 0.60447155180083312}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.11375464062782896, 0.60447155180083312}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15302035930526756, 0.69917991025260451}","curveMode":4,"curveTo":"{0.13591884168337173, 0.66946857095380208}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15302035930526756, 0.69917991025260451}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18142679924381752, 0.74853186801130389}","curveMode":1,"curveTo":"{0.18142679924381752, 0.74853186801130389}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.18142679924381752, 0.74853186801130389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14114050075195336, 0.84847401461302074}","curveMode":1,"curveTo":"{0.13122486152598753, 0.83765144463350794}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.13122486152598753, 0.83765144463350794}"}]},{"_class":"shapePath","do_objectID":"D95E55CA-14E3-4B27-B512-B8181CB6ED96","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":5,"width":5,"x":3.5,"y":3.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"431DE831-7C6D-4435-93DB-E3F2E3D0F41A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762509384222, 1}","curveMode":2,"curveTo":"{0.77614237490615778, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22385762509384222}","curveMode":2,"curveTo":"{0, 0.77614237490615778}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490615778, 0}","curveMode":2,"curveTo":"{0.22385762509384222, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77614237490615778}","curveMode":2,"curveTo":"{1, 0.22385762509384222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"D3C2D413-E195-49A5-AFF3-283D884D7620","booleanOperation":1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":3,"x":4.5,"y":4.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3247A80-8DF6-4A7B-85B7-C5A1470E6D28","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237489999971, 1}","curveMode":2,"curveTo":"{0.22385762510000026, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000026}","curveMode":2,"curveTo":"{1, 0.77614237489999971}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000026, 0}","curveMode":2,"curveTo":"{0.77614237489999971, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237489999971}","curveMode":2,"curveTo":"{0, 0.22385762510000026}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}],"windingRule":1}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"DACB67F5-1FD2-4A0F-8603-0F605E40602D","changeIdentifier":593,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"8D70AB1C-9AAC-4877-B605-16C8C8BA2577_layerStyle"},{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"8D70AB1C-9AAC-4877-B605-16C8C8BA2577_image"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"2F8F6033-133F-4BB7-B0E0-5E0388B08D3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"baseline-filter_list-24px","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":17,"x":330,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A98DA95-C1B5-497E-9C0D-1901DED587B1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"35484AF3-C738-4C6A-9F24-48AC212A1B49","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"baseline-filter_list-24px","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":17,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40DF2DDC-863E-41EA-89B5-7A41875EB842","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7607843137254902,"green":0.8901960784313725,"red":0.3137254901960784},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapeGroup","do_objectID":"E3FA72EB-0BB2-45D1-B4B6-B1DE66425DF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":13,"x":2,"y":4},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4FFE7781-C545-411E-9AE1-05497F6CE401","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9254902005195618,"green":0.3529411852359772,"red":0.6431372761726379},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C9FAF59A-95E8-4ED4-B00C-EA0B58690750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1.500000000000013,"width":2.888888888888891,"x":5.055555555555551,"y":7.499999999999994},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"38F99444-9D8E-42AA-B90A-2B0C8D2C9BEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"4D6E5C40-6716-496C-BE09-E242E8207357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1.500000000000002,"width":13,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B4E5E4-9FB3-412A-8FA4-1471358F4704","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"090CFA2F-D90C-4E4B-B3FC-0023F39E2A87","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1.500000000000016,"width":8.666666666666655,"x":2.166666666666666,"y":3.749999999999997},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"465109BA-3A05-48AC-95D0-340C909DBE93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]}],"windingRule":0},{"_class":"shapePath","do_objectID":"C11F7357-BBCA-4C7D-A34D-F2BD1B670E32","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":17,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B2BF3EB-0AC2-4522-B44A-2F3BF1708B7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"CC907E3F-19E6-4EF8-B91D-500F29D0F9C3","changeIdentifier":7,"overrideProperties":[],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"5DB0D0C4-57ED-4DB0-B484-A8E7441D5ACE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"table header w\/ filter","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":124,"x":447,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4CB51A1-B863-4630-86E2-D37867C024E5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"FBFF7CB7-A45F-4B3D-948B-ED212B66EADF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"table header","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":124,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD932F2D-0718-4CFE-9360-A52270BB0B23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"symbolInstance","do_objectID":"DE7116D6-552C-4A91-9A07-BCB0F06C7D72","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"icons\/arrow\/dowm small copy 5","nameIsFixed":false,"resizingConstraint":12,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":20,"x":104,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F4DE66B7-342B-4CFA-97CB-CDA0D4E44231","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"horizontalSpacing":0,"scale":1,"symbolID":"39101D03-64C8-4E81-B185-9F11E7E109A6","verticalSpacing":0,"overrideValues":[]},{"_class":"text","do_objectID":"FE34B00E-5A33-4F64-964B-12BD89812FD6","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"abilities","nameIsFixed":false,"resizingConstraint":46,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{"isAutoWidth":1}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":73,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"879D7AB5-38DA-4871-A847-1159E8C2C4C6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"is_legendary","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {73, 13}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"symbolInstance","do_objectID":"5DC039E8-46DF-4B83-ACD9-7F34C1D60CE1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"baseline-filter_list-24px","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":17,"x":87,"y":2},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0FCCE9D7-CE0A-4C7F-A2B0-7F629769E324","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"horizontalSpacing":0,"scale":1,"symbolID":"CC907E3F-19E6-4EF8-B91D-500F29D0F9C3","verticalSpacing":0,"overrideValues":[]}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"EEA7355F-86A6-4D19-88F3-A3B4ED2764A7","changeIdentifier":430,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"FE34B00E-5A33-4F64-964B-12BD89812FD6_stringValue"},{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"DE7116D6-552C-4A91-9A07-BCB0F06C7D72_symbolID"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"0C61986E-2019-43DA-93E6-194EF8397FB3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"maintainScrollPosition":false,"name":"Button\/Default\/Default","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":71,"x":671,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9FE58149-A83B-4CDD-8F78-C142B40B7640","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F30F0E22-B2A6-4D70-83FC-55D52EFF4851","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Padding Group","nameIsFixed":true,"resizingConstraint":11,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{"padding":{"bottom":5,"model_class":"ADModelViewPadding","model_version":0.1,"right":13,"modelID":"viewPadding_6608ee76-c5e7-4726-bb3b-ee30671b3d7f","top":5,"left":13}}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":71,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1ACCA5FC-E436-4352-9CEE-F3310EC13D65","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0B60C02C-ACBF-48D8-94CF-D8A2011B6693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Background [5 13]","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":71,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"sharedStyleID":"8B58AB32-FA35-4FC5-8F6B-F364C7B003D7","style":{"_class":"style","do_objectID":"DD0B87BA-6A1F-4EA5-8921-F7AFB43681C0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.851190447807312,"green":0.8429620265960693,"red":0.8306193947792053},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9764705882352941,"red":0.9764705882352941},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"0F703D08-F836-4EE6-A2F7-D0B58D845B82","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Default","nameIsFixed":false,"resizingConstraint":11,"resizingType":3,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{"isAutoWidth":1}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18,"width":45,"x":13,"y":5},"clippingMaskMode":0,"hasClippingMask":false,"sharedStyleID":"74C38254-5200-44A0-851A-6331111E5254","style":{"_class":"style","do_objectID":"8059358A-A63E-4733-8607-429EC0CE2BAE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"MSAttributedStringTextTransformAttribute":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Default","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {43, 11}}","lineSpacingBehaviour":2,"textBehaviour":0}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":true,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"C8397467-ABE0-4FA1-AE49-BE849F4DD086","changeIdentifier":1177,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"0B60C02C-ACBF-48D8-94CF-D8A2011B6693_layerStyle"},{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"0F703D08-F836-4EE6-A2F7-D0B58D845B82_stringValue"},{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"0F703D08-F836-4EE6-A2F7-D0B58D845B82_textStyle"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"D1BF1E72-E352-4D2C-8D79-54417624C94E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Icon \/ Done \/ Filled","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18,"width":18,"x":842,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0670BEE-4FB7-4747-AD25-27D0842C5387","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"CE5F8A43-B523-4C22-9D45-EF2E5F7ED598","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Mask","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.06125,"width":13.18874999999998,"x":2,"y":5},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"16B13F80-38AE-4E19-BC8E-D19CD0E6204E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31760022746659083, 0.78904211703317195}","curveMode":1,"curveTo":"{0.31760022746659083, 0.78904211703317195}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.31760022746659083, 0.78904211703317195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.080466306511231156, 0.47819604919865827}","curveMode":1,"curveTo":"{0.080466306511231156, 0.47819604919865827}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.080466306511231156, 0.47819604919865827}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.58367499068207229}","curveMode":1,"curveTo":"{0, 0.58367499068207229}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.58367499068207229}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31760022746659083, 1}","curveMode":1,"curveTo":"{0.31760022746659083, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.31760022746659083, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.10547894148341409}","curveMode":1,"curveTo":"{1, 0.10547894148341409}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.10547894148341409}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9195336934887689, 0}","curveMode":1,"curveTo":"{0.9195336934887689, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9195336934887689, 0}"}]},{"_class":"symbolInstance","do_objectID":"BEFC1860-35CF-410C-9A0E-5D8EFA91F35D","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"↳ Icon Color","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18,"width":18,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8B7E12-2034-47B6-9B2C-2EC74CC37567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"horizontalSpacing":0,"scale":1,"symbolID":"2110DAB3-7343-4EE6-92A1-E79E51F8B3A3","verticalSpacing":0,"overrideValues":[]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"grid":{"_class":"simpleGrid","isEnabled":true,"gridSize":4,"thickGridTimes":40},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"layout":{"_class":"layoutGrid","isEnabled":false,"columnWidth":48,"drawHorizontal":true,"drawHorizontalLines":false,"drawVertical":false,"gutterHeight":4,"gutterWidth":2904,"guttersOutside":false,"horizontalOffset":-123,"numberOfColumns":2,"rowHeightMultiplication":1,"totalWidth":3000},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"E4AB950F-382C-45A6-B720-BA343A4DA33C","changeIdentifier":1048,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"BEFC1860-35CF-410C-9A0E-5D8EFA91F35D_symbolID"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"F8833CDD-D42F-453B-B193-C5F53621F3C2","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"✱ \/ Color \/ Icons \/ Selected \/ On Surface \/ Inactive","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":101,"width":101,"x":960,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B8DA5BF1-1A46-40CF-B6EB-8DE0D1DF0366","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D71D6BC0-B441-41A8-BBE3-885B32F0A21C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Rectangle","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":101,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"70DA9243-25A1-4140-87EF-CDCAC803D8E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"grid":{"_class":"simpleGrid","isEnabled":true,"gridSize":4,"thickGridTimes":40},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"layout":{"_class":"layoutGrid","isEnabled":false,"columnWidth":48,"drawHorizontal":true,"drawHorizontalLines":false,"drawVertical":false,"gutterHeight":4,"gutterWidth":2904,"guttersOutside":false,"horizontalOffset":-123,"numberOfColumns":2,"rowHeightMultiplication":1,"totalWidth":3000},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"2110DAB3-7343-4EE6-92A1-E79E51F8B3A3","changeIdentifier":2607,"overrideProperties":[],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"10188B36-4506-4C46-BC1A-8D656EB203D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"row item","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":75,"x":1161,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9B5098E-4F61-4EAB-BD53-C2651BCA566F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"30455A4C-3C09-4117-8DBA-FAB7A8764729","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"[‘Pressure’, ‘Snow C","nameIsFixed":false,"resizingConstraint":35,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":75,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AB420F8-3119-4F11-954A-9E8073D35C38","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFCompactText-Regular","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"allowsDefaultTighteningForTruncation":0},"kerning":0},"verticalAlignment":1}},"attributedString":{"_class":"attributedString","string":"[‘Pressure’, ‘Snow Cloak’]","attributes":[{"_class":"stringAttribute","location":0,"length":26,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFCompactText-Regular","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"allowsDefaultTighteningForTruncation":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 2}, {72, 26}}","lineSpacingBehaviour":2,"textBehaviour":2}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"6EAB9509-806F-4017-958E-D1BDF67C8376","changeIdentifier":9,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"30455A4C-3C09-4117-8DBA-FAB7A8764729_stringValue"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"5932423B-EF5C-4383-8AFE-7731957B6F3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"table header","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":69.99999999999977,"x":1336,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"639D61D4-A472-45F4-B51F-93CEF7DDD741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"symbolInstance","do_objectID":"B30A68D4-3B61-4234-B156-EA9927A12D3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"icons\/arrow\/dowm small copy 5","nameIsFixed":false,"resizingConstraint":12,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":20,"x":50,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B8DAC536-50E7-4297-9F98-173379E71825","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"horizontalSpacing":0,"scale":1,"symbolID":"39101D03-64C8-4E81-B185-9F11E7E109A6","verticalSpacing":0,"overrideValues":[]},{"_class":"text","do_objectID":"30303EC3-F483-40CF-AB0E-A19EBEBD9FE8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"abilities","nameIsFixed":false,"resizingConstraint":46,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{"isAutoWidth":1}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":45,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F288143A-0E6E-42F4-BB12-6EA55D6DD606","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"abilities","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {45, 11}}","lineSpacingBehaviour":2,"textBehaviour":0}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":true,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"DF6F2978-4693-4BCE-AA16-1BF7CC5530C0","changeIdentifier":17,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"B30A68D4-3B61-4234-B156-EA9927A12D3B_symbolID"},{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"30303EC3-F483-40CF-AB0E-A19EBEBD9FE8_stringValue"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"DC75A2CC-C9A2-4C5B-B492-D862F8974ECA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"icons\/arrow\/down small","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":20,"x":210,"y":240},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"927F5E06-8F5C-48F9-B4B2-B47829088FF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"66525C12-5CB3-4298-A631-B0C99585B7B1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.animaapp.stc-sketch-plugin":{"kModelPropertiesKey":{}}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":4,"width":7,"x":6.5,"y":8},"clippingMaskMode":0,"hasClippingMask":true,"sharedStyleID":"CB6BD01A-021D-42A4-A19B-17A74B1EB1E0","style":{"_class":"style","do_objectID":"4AB6AE19-05C3-4CD6-A352-DD10982B36EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":0,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1}","curveMode":1,"curveTo":"{0.5, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.12290990766159376}","curveMode":1,"curveTo":"{0, 0.12290990766159376}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.12290990766159376}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0014245014245001326, 0}","curveMode":1,"curveTo":"{0.0014245014245001326, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0014245014245001326, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99857549857549988, 0}","curveMode":1,"curveTo":"{0.99857549857549988, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549988, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12290990766159376}","curveMode":1,"curveTo":"{1, 0.12290990766159376}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.12290990766159376}"}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":false,"symbolID":"39101D03-64C8-4E81-B185-9F11E7E109A6","changeIdentifier":796,"overrideProperties":[{"_class":"MSImmutableOverrideProperty","canOverride":true,"overrideName":"66525C12-5CB3-4298-A631-B0C99585B7B1_layerStyle"}],"allowsOverrides":true},{"_class":"symbolMaster","do_objectID":"65239017-49BC-4F9A-84C6-40D49097752E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"maintainScrollPosition":false,"name":"✱ \/ CURSOR TYPE \/ Drag","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1506,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FC1DB3D6-9731-473A-8209-31B8E853C23A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6257D8D8-33A9-413C-A16E-3C444004CF74","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"CURSOR TYPE-drag","nameIsFixed":true,"resizingConstraint":45,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":11,"x":6,"y":4},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"352D741D-F038-4C53-B131-A0251D7DA741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":3,"offsetX":0,"offsetY":1,"spread":0,"color":{"_class":"color","alpha":0.2,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"FC2A780D-6F0D-4C2E-983B-9B7ED192FE83","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":9,"x":0,"y":3.25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ABFC7854-02B0-4325-894C-68E2D496CBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1E492040-8B8A-46B6-9A16-C4FA64067EA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Fill 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.5,"width":8.366,"x":0.5,"y":0.2504999999999988},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"83A0B76A-46B4-4EA5-A002-0DA50772F5E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84123809523809545}","curveMode":1,"curveTo":"{1, 0.84123809523809545}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84123809523809545}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26213244083193876, 1}","curveMode":1,"curveTo":"{0.26213244083193876, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26213244083193876, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19471671049486011, 0.83076190476190481}","curveMode":4,"curveTo":"{0.26165431508486725, 0.83076190476190481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.26165431508486725, 0.83076190476190481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029165670571360242, 0.64057142857142868}","curveMode":3,"curveTo":"{0.13590724360506809, 0.77895238095238117}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.09120248625388476, 0.72095238095238101}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.45238095238095238}","curveMode":4,"curveTo":"{0, 0.54676190476190489}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.45238095238095238}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.082190476190476314}","curveMode":4,"curveTo":"{0, 0.18361904761904771}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.18361904761904771}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23057614152522107, 0}","curveMode":4,"curveTo":"{0.10315562993067172, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23057614152522107, 0}"}]},{"_class":"shapePath","do_objectID":"6D4199B0-5DFC-45D4-B4C1-FBAE6C2CAADB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Stroke 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.5,"width":8.366,"x":0.5,"y":0.2504999999999988},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E92E263-B267-421E-AFB1-46C2A98031BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.84123809523809545}","curveMode":1,"curveTo":"{1, 0.84123809523809545}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.84123809523809545}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26213244083193876, 1}","curveMode":1,"curveTo":"{0.26213244083193876, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26213244083193876, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19471671049486011, 0.83076190476190481}","curveMode":4,"curveTo":"{0.26165431508486725, 0.83076190476190481}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.26165431508486725, 0.83076190476190481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029165670571360242, 0.64057142857142868}","curveMode":3,"curveTo":"{0.13590724360506809, 0.77895238095238117}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.09120248625388476, 0.72095238095238101}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.45238095238095238}","curveMode":4,"curveTo":"{0, 0.54676190476190489}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.45238095238095238}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.082190476190476314}","curveMode":4,"curveTo":"{0, 0.18361904761904771}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.18361904761904771}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23057614152522107, 0}","curveMode":4,"curveTo":"{0.10315562993067172, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23057614152522107, 0}"}]}]},{"_class":"group","do_objectID":"87345EE5-37B4-42C3-A2D6-B4261A963F45","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":9,"x":2,"y":0.25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4624F8A-29B4-42F1-8C2D-0C9B1A73A00A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"F02D39AE-6623-431E-8516-55121D021E90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Fill 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":13.5,"width":7.889,"x":0.4579999999999993,"y":0.25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F515475F-2744-4EC1-8DA9-2527EC038162","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81227024971479278, 1}","curveMode":1,"curveTo":"{0.81227024971479278, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.81227024971479278, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81227024971479278, 0.85651851851851846}","curveMode":1,"curveTo":"{0.81227024971479278, 0.85651851851851846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.81227024971479278, 0.85651851851851846}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97185955127392576, 0.72511111111111104}","curveMode":4,"curveTo":"{0.91938141716313859, 0.76829629629629625}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.91938141716313859, 0.76829629629629625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.62037037037037035}","curveMode":4,"curveTo":"{1, 0.67340740740740745}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.62037037037037035}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.40740740740740738}","curveMode":1,"curveTo":"{1, 0.40740740740740738}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.40740740740740738}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.2137037037037037}","curveMode":4,"curveTo":"{1, 0.29451851851851846}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.29451851851851846}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75687666370896189, 0.07407407407407407}","curveMode":4,"curveTo":"{0.89504373177842578, 0.07407407407407407}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.75687666370896189, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75687666370896189, 0.22222222222222221}","curveMode":1,"curveTo":"{0.75687666370896189, 0.22222222222222221}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75687666370896189, 0.22222222222222221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75687666370896189, 0.033185185185185213}","curveMode":4,"curveTo":"{0.75687666370896189, 0.07407407407407407}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.75687666370896189, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56002028140448723, 0}","curveMode":2,"curveTo":"{0.70008873114463177, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63011788566358218, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50323234884015711, 0.07407407407407407}","curveMode":4,"curveTo":"{0.50323234884015711, 0.033185185185185213}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50323234884015711, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50323234884015711, 0.22222222222222221}","curveMode":1,"curveTo":"{0.50323234884015711, 0.22222222222222221}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50323234884015711, 0.22222222222222221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50323234884015711, 0.033185185185185213}","curveMode":4,"curveTo":"{0.50323234884015711, 0.07407407407407407}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.50323234884015711, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30650272531372796, 0}","curveMode":2,"curveTo":"{0.44657117505387256, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3764735707947775, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24984155152744328, 0.07407407407407407}","curveMode":4,"curveTo":"{0.24984155152744328, 0.033185185185185213}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.24984155152744328, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24984155152744328, 0.22222222222222221}","curveMode":1,"curveTo":"{0.24984155152744328, 0.22222222222222221}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24984155152744328, 0.22222222222222221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24984155152744328, 0.032666666666666587}","curveMode":4,"curveTo":"{0.24984155152744328, 0.072962962962962924}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.24984155152744328, 0.072962962962962924}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.055900621118012403, 0}","curveMode":2,"curveTo":"{0.19381417163138545, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12485739637469899, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.072962962962962924}","curveMode":4,"curveTo":"{0, 0.032666666666666587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.072962962962962924}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25925925925925924}","curveMode":1,"curveTo":"{0, 0.25925925925925924}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25925925925925924}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.45607407407407408}","curveMode":1,"curveTo":"{0, 0.45607407407407408}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.45607407407407408}"}]},{"_class":"shapePath","do_objectID":"6F82F333-0868-46BA-BB38-D3BC2DEC0B86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Stroke 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":13.5,"width":7.889,"x":0.4579999999999993,"y":0.25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77BBBE13-B13F-4252-AC99-6C42262D45AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81227024971479278, 1}","curveMode":1,"curveTo":"{0.81227024971479278, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.81227024971479278, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81227024971479278, 0.85651851851851846}","curveMode":1,"curveTo":"{0.81227024971479278, 0.85651851851851846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.81227024971479278, 0.85651851851851846}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97185955127392576, 0.72511111111111104}","curveMode":4,"curveTo":"{0.91938141716313859, 0.76829629629629625}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.91938141716313859, 0.76829629629629625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.62037037037037035}","curveMode":4,"curveTo":"{1, 0.67340740740740745}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.62037037037037035}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.40740740740740738}","curveMode":1,"curveTo":"{1, 0.40740740740740738}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.40740740740740738}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.2137037037037037}","curveMode":4,"curveTo":"{1, 0.29451851851851846}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.29451851851851846}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75687666370896189, 0.07407407407407407}","curveMode":4,"curveTo":"{0.89504373177842578, 0.07407407407407407}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.75687666370896189, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75687666370896189, 0.22222222222222221}","curveMode":1,"curveTo":"{0.75687666370896189, 0.22222222222222221}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75687666370896189, 0.22222222222222221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75687666370896189, 0.033185185185185213}","curveMode":4,"curveTo":"{0.75687666370896189, 0.07407407407407407}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.75687666370896189, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56002028140448723, 0}","curveMode":2,"curveTo":"{0.70008873114463177, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63011788566358218, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50323234884015711, 0.07407407407407407}","curveMode":4,"curveTo":"{0.50323234884015711, 0.033185185185185213}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50323234884015711, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50323234884015711, 0.22222222222222221}","curveMode":1,"curveTo":"{0.50323234884015711, 0.22222222222222221}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50323234884015711, 0.22222222222222221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50323234884015711, 0.033185185185185213}","curveMode":4,"curveTo":"{0.50323234884015711, 0.07407407407407407}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.50323234884015711, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30650272531372796, 0}","curveMode":2,"curveTo":"{0.44657117505387256, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3764735707947775, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24984155152744328, 0.07407407407407407}","curveMode":4,"curveTo":"{0.24984155152744328, 0.033185185185185213}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.24984155152744328, 0.07407407407407407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24984155152744328, 0.22222222222222221}","curveMode":1,"curveTo":"{0.24984155152744328, 0.22222222222222221}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24984155152744328, 0.22222222222222221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24984155152744328, 0.032666666666666587}","curveMode":4,"curveTo":"{0.24984155152744328, 0.072962962962962924}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.24984155152744328, 0.072962962962962924}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.055900621118012403, 0}","curveMode":2,"curveTo":"{0.19381417163138545, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12485739637469899, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.072962962962962924}","curveMode":4,"curveTo":"{0, 0.032666666666666587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.072962962962962924}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25925925925925924}","curveMode":1,"curveTo":"{0, 0.25925925925925924}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25925925925925924}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.45607407407407408}","curveMode":1,"curveTo":"{0, 0.45607407407407408}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.45607407407407408}"}]}]},{"_class":"shapePath","do_objectID":"BA0F2BFB-BD86-4531-AA48-8E41C2D1AA3D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Fill 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":9,"x":1.4285,"y":13.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88605EEE-47A1-40D1-B72E-B5B42B4FAE42","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.049777777777777775, 1}","curveMode":4,"curveTo":"{0.1111111111111111, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.1111111111111111, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22449999999999992}","curveMode":2,"curveTo":"{0, 0.77550000000000008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1111111111111111, 0}","curveMode":4,"curveTo":"{0.049777777777777775, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.1111111111111111, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95022222222222241, 0}","curveMode":4,"curveTo":"{0.88888888888888884, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.88888888888888884, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77550000000000008}","curveMode":2,"curveTo":"{1, 0.22449999999999992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88888888888888884, 1}","curveMode":4,"curveTo":"{0.95022222222222241, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.88888888888888884, 1}"}]},{"_class":"shapeGroup","do_objectID":"AD0F204F-AA8E-402D-BFDA-733AECE5570F","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Fill 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":10,"x":0.9284999999999997,"y":13},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"856DAAE8-EBF4-4825-B05C-30287F23D2FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"BC982699-D59F-4AE7-994F-3D2796B5BBD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":10,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"856DAAE8-EBF4-4825-B05C-30287F23D2FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84999999999999998, 0}","curveMode":1,"curveTo":"{0.84999999999999998, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84999999999999998, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067199999999999968, 0}","curveMode":4,"curveTo":"{0.14999999999999999, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.14999999999999999, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77633333333333343}","curveMode":2,"curveTo":"{0, 0.22366666666666676}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14999999999999999, 1}","curveMode":4,"curveTo":"{0.067199999999999968, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.14999999999999999, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93279999999999996, 1}","curveMode":4,"curveTo":"{0.84999999999999998, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84999999999999998, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22366666666666676}","curveMode":2,"curveTo":"{1, 0.77633333333333343}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84999999999999998, 0}","curveMode":4,"curveTo":"{0.93279999999999996, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.84999999999999998, 0}"}]},{"_class":"shapePath","do_objectID":"7E8DE75A-B3BB-4603-ADFB-EBE19E1D5F00","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"maintainScrollPosition":false,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":8,"x":1,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"856DAAE8-EBF4-4825-B05C-30287F23D2FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97187500000000004, 0}","curveMode":4,"curveTo":"{0.9375, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9375, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.7759999999999998}","curveMode":2,"curveTo":"{1, 0.2240000000000002}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9375, 1}","curveMode":4,"curveTo":"{0.97187500000000004, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9375, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.028124999999999956, 1}","curveMode":4,"curveTo":"{0.0625, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0625, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.2240000000000002}","curveMode":2,"curveTo":"{0, 0.7759999999999998}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0625, 0}","curveMode":4,"curveTo":"{0.028124999999999956, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.0625, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9375, 0}","curveMode":1,"curveTo":"{0.9375, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9375, 0}"}]}],"windingRule":1}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":true,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"grid":{"_class":"simpleGrid","isEnabled":true,"gridSize":4,"thickGridTimes":40},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"layout":{"_class":"layoutGrid","isEnabled":false,"columnWidth":48,"drawHorizontal":true,"drawHorizontalLines":false,"drawVertical":false,"gutterHeight":4,"gutterWidth":2904,"guttersOutside":false,"horizontalOffset":-123,"numberOfColumns":2,"rowHeightMultiplication":1,"totalWidth":3000},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInInstance":true,"symbolID":"050BFE8C-B10D-4F71-B132-8A55F9F18913","changeIdentifier":717,"overrideProperties":[],"allowsOverrides":true}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/text-previews/text-previews-metadata.json <==
{"0":{"_class":"MSAttributedStringKey","size":"{129, 25}","string":{"_class":"attributedString","string":"Show in table","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":21}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"144":{"_class":"MSAttributedStringKey","size":"{33, 60}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":36}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"49":{"_class":"MSAttributedStringKey","size":"{88.831325301204785, 22}","string":{"_class":"attributedString","string":"Public","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"193":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"90","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"98":{"_class":"MSAttributedStringKey","size":"{135, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"3":{"_class":"MSAttributedStringKey","size":"{30, 16}","string":{"_class":"attributedString","string":"Test","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"147":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"41","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"52":{"_class":"MSAttributedStringKey","size":"{22.444444444444439, 22}","string":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"196":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"82","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"101":{"_class":"MSAttributedStringKey","size":"{163, 20}","string":{"_class":"attributedString","string":"workclass","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"6":{"_class":"MSAttributedStringKey","size":"{98.733974358974365, 22}","string":{"_class":"attributedString","string":"185261","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"150":{"_class":"MSAttributedStringKey","size":"{28, 16}","string":{"_class":"attributedString","string":"Dev","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"55":{"_class":"MSAttributedStringKey","size":"{488, 76}","string":{"_class":"attributedString","string":"df = df[df[\"age\"] < 65]\n%summon table df","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":24,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686274,"red":0.6627450980392157},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":25,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"199":{"_class":"MSAttributedStringKey","size":"{22, 16}","string":{"_class":"attributedString","string":"5%","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"104":{"_class":"MSAttributedStringKey","size":"{74, 16}","string":{"_class":"attributedString","string":"5 samples","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":16,"minimumLineHeight":16}}},{"_class":"stringAttribute","location":1,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.4470588235294117,"red":0.4274509803921568},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":16,"minimumLineHeight":16}}}]}},"9":{"_class":"MSAttributedStringKey","size":"{94.98795180722891, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"153":{"_class":"MSAttributedStringKey","size":"{20, 38}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Semibold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"58":{"_class":"MSAttributedStringKey","size":"{108.0883647798743, 20}","string":{"_class":"attributedString","string":"fnlwgt","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"202":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"66","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"107":{"_class":"MSAttributedStringKey","size":"{98.733974358974365, 44}","string":{"_class":"attributedString","string":"140359","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"12":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"54","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"156":{"_class":"MSAttributedStringKey","size":"{556, 38}","string":{"_class":"attributedString","string":"$DF=$DF[$DF[\"$COL\"]$EXPR]","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"61":{"_class":"MSAttributedStringKey","size":"{17, 11}","string":{"_class":"attributedString","string":"500","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]}},"205":{"_class":"MSAttributedStringKey","size":"{158, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"110":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"15":{"_class":"MSAttributedStringKey","size":"{163, 20}","string":{"_class":"attributedString","string":"workclass","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"159":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"64","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"64":{"_class":"MSAttributedStringKey","size":"{800, 556}","string":{"_class":"attributedString","string":"1  df.insert(2, \"educ\", dat)\n2  %summon table df","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.450588890013656,"green":0.450588890013656,"red":0.4641927083333333},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":3,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":13,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":14,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":16,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":22,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":29,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4506902098655701,"green":0.4505078792572021,"red":0.4652098417282104},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":31,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686274,"red":0.6627450980392157},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":32,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":33,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"208":{"_class":"MSAttributedStringKey","size":"{108.0883647798743, 20}","string":{"_class":"attributedString","string":"fnlwgt","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"113":{"_class":"MSAttributedStringKey","size":"{119, 16}","string":{"_class":"attributedString","string":"Predicted: 2, Actual: 7","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":11}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16}}}]}},"18":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"41","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"162":{"_class":"MSAttributedStringKey","size":"{95, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"67":{"_class":"MSAttributedStringKey","size":"{47, 22}","string":{"_class":"attributedString","string":"14","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"211":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"116":{"_class":"MSAttributedStringKey","size":"{16, 38}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Semibold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"21":{"_class":"MSAttributedStringKey","size":"{231, 39}","string":{"_class":"attributedString","string":"user sees effect","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"165":{"_class":"MSAttributedStringKey","size":"{34, 18}","string":{"_class":"attributedString","string":"Plot","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"70":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"90","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"214":{"_class":"MSAttributedStringKey","size":"{547, 21}","string":{"_class":"attributedString","string":"%summon image dogs[1]","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1333333333333333,"red":0.6705882352941173},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":21,"minimumLineHeight":21}}},{"_class":"stringAttribute","location":1,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2605206370353699,"green":0.2605243921279907,"red":0.260517418384552},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":21,"minimumLineHeight":21}}},{"_class":"stringAttribute","location":14,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":21,"minimumLineHeight":21}}}]}},"119":{"_class":"MSAttributedStringKey","size":"{104.6971153846154, 22}","string":{"_class":"attributedString","string":"186061","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"24":{"_class":"MSAttributedStringKey","size":"{98.733974358974365, 22}","string":{"_class":"attributedString","string":"77053","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"168":{"_class":"MSAttributedStringKey","size":"{74, 16}","string":{"_class":"attributedString","string":"compare","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"73":{"_class":"MSAttributedStringKey","size":"{151, 16}","string":{"_class":"attributedString","string":"resolution:   72ppi","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.4470588235294117,"red":0.4274509803921568},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}},{"_class":"stringAttribute","location":12,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"122":{"_class":"MSAttributedStringKey","size":"{21, 38}","string":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Semibold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"27":{"_class":"MSAttributedStringKey","size":"{46, 18}","string":{"_class":"attributedString","string":"shuffle","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"171":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"54","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"76":{"_class":"MSAttributedStringKey","size":"{169, 20}","string":{"_class":"attributedString","string":"occupation","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"125":{"_class":"MSAttributedStringKey","size":"{505, 60}","string":{"_class":"attributedString","string":"%summon table df","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686274,"red":0.6627450980392157},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"30":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"41","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"174":{"_class":"MSAttributedStringKey","size":"{163, 20}","string":{"_class":"attributedString","string":"occupation","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"79":{"_class":"MSAttributedStringKey","size":"{107, 22}","string":{"_class":"attributedString","string":"184076","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"128":{"_class":"MSAttributedStringKey","size":"{149.24433962264149, 20}","string":{"_class":"attributedString","string":"workclass","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"33":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"82","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"177":{"_class":"MSAttributedStringKey","size":"{115, 22}","string":{"_class":"attributedString","string":"264663","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"82":{"_class":"MSAttributedStringKey","size":"{755, 270}","string":{"_class":"attributedString","string":"# -- generated code —\ncolumn_names = list(df)\ncolumn_names.pop(6)\ncolumn_names.insert(1, \"occupation\")\ndf = df.reindex(columns=column_names)\n%summon table df","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-SemiboldItalic","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.5333333333333333,"green":0.6,"red":0.6},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":45,"minimumLineHeight":45},"kerning":0}},{"_class":"stringAttribute","location":21,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2,"green":0.2,"red":0.2},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":45,"minimumLineHeight":45},"kerning":0}},{"_class":"stringAttribute","location":22,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":45,"minimumLineHeight":45},"kerning":0}},{"_class":"stringAttribute","location":89,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686274,"red":0.6627450980392157},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":45,"minimumLineHeight":45},"kerning":0}},{"_class":"stringAttribute","location":101,"length":39,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":45,"minimumLineHeight":45},"kerning":0}},{"_class":"stringAttribute","location":140,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2,"green":0.2,"red":0.2},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":45,"minimumLineHeight":45},"kerning":0}},{"_class":"stringAttribute","location":141,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686274,"red":0.6627450980392157},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":45,"minimumLineHeight":45},"kerning":0}},{"_class":"stringAttribute","location":142,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":45,"minimumLineHeight":45},"kerning":0}}]}},"131":{"_class":"MSAttributedStringKey","size":"{107, 22}","string":{"_class":"attributedString","string":"186061","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"36":{"_class":"MSAttributedStringKey","size":"{30, 18}","string":{"_class":"attributedString","string":"Blur","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"180":{"_class":"MSAttributedStringKey","size":"{105.57692307692309, 22}","string":{"_class":"attributedString","string":"132870","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"85":{"_class":"MSAttributedStringKey","size":"{257, 78}","string":{"_class":"attributedString","string":"table marks the user’s choice","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Bold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":5,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"134":{"_class":"MSAttributedStringKey","size":"{758, 114}","string":{"_class":"attributedString","string":"1   crop_img = dogs[1][0:750, 100:850]\n2   foo(crop_img)\n3   %summon image crop_img","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.450588890013656,"green":0.450588890013656,"red":0.4641927083333333},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":3,"length":27,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":30,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":37,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":39,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.45059,"green":0.45058,"red":0.46411},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":43,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":56,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":57,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4506902098655701,"green":0.4505078792572021,"red":0.4652098417282104},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":60,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686274,"red":0.6627450980392157},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":61,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":62,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"39":{"_class":"MSAttributedStringKey","size":"{6, 11}","string":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]}},"183":{"_class":"MSAttributedStringKey","size":"{163, 20}","string":{"_class":"attributedString","string":"workclass","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"88":{"_class":"MSAttributedStringKey","size":"{257, 78}","string":{"_class":"attributedString","string":"mage resolves the template as:","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"137":{"_class":"MSAttributedStringKey","size":"{22.444444444444439, 22}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"42":{"_class":"MSAttributedStringKey","size":"{67, 20}","string":{"_class":"attributedString","string":"age","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"186":{"_class":"MSAttributedStringKey","size":"{204, 39}","string":{"_class":"attributedString","string":"df.head() ","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"},"kerning":0}}]}},"91":{"_class":"MSAttributedStringKey","size":"{43, 22}","string":{"_class":"attributedString","string":"21","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"140":{"_class":"MSAttributedStringKey","size":"{24, 22}","string":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"45":{"_class":"MSAttributedStringKey","size":"{94.98795180722891, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"189":{"_class":"MSAttributedStringKey","size":"{107.5462962962963, 44}","string":{"_class":"attributedString","string":"264663","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"94":{"_class":"MSAttributedStringKey","size":"{59.454821802935001, 20}","string":{"_class":"attributedString","string":"age","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"143":{"_class":"MSAttributedStringKey","size":"{24, 22}","string":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"48":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"82","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"192":{"_class":"MSAttributedStringKey","size":"{105.57692307692309, 22}","string":{"_class":"attributedString","string":"77053","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"97":{"_class":"MSAttributedStringKey","size":"{433, 20}","string":{"_class":"attributedString","string":"mage : edits reflect in code","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4934329710144927,"green":0.03995979662369651,"red":0.3942357141165057},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"2":{"_class":"MSAttributedStringKey","size":"{147.75925925925921, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"146":{"_class":"MSAttributedStringKey","size":"{32, 16}","string":{"_class":"attributedString","string":"90%","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"51":{"_class":"MSAttributedStringKey","size":"{98.733974358974365, 22}","string":{"_class":"attributedString","string":"77053","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"195":{"_class":"MSAttributedStringKey","size":"{88.842592592592567, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"100":{"_class":"MSAttributedStringKey","size":"{24.31481481481481, 22}","string":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"5":{"_class":"MSAttributedStringKey","size":"{119, 40}","string":{"_class":"attributedString","string":"education","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"149":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"41","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"54":{"_class":"MSAttributedStringKey","size":"{98.733974358974365, 44}","string":{"_class":"attributedString","string":"140359","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"198":{"_class":"MSAttributedStringKey","size":"{800, 556}","string":{"_class":"attributedString","string":"1  df.insert(14, \"educ\", dat)\n2  column_names = list(df)\n3  column_names.pop(14)\n4  column_names.insert(2, \"educ\")\n5  df = df.reindex(columns=column_names)\n6  %summon table df","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.450588890013656,"green":0.450588890013656,"red":0.4641927083333333},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":3,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":13,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":15,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":17,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":23,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":30,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.45069,"green":0.4505,"red":0.46512},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":32,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0,"red":0.66572},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":33,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":57,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.45069,"green":0.4505,"red":0.46512},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":59,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0,"red":0.66572},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":60,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":77,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":79,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":81,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.45069,"green":0.4505,"red":0.46512},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":83,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0,"red":0.66572},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":84,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":104,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":105,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":107,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":113,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":115,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.45069,"green":0.4505,"red":0.46512},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":117,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0,"red":0.66572},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":118,"length":37,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0},"kerning":0}},{"_class":"stringAttribute","location":155,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":156,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4506902098655701,"green":0.4505078792572021,"red":0.4652098417282104},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":158,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686274,"red":0.6627450980392157},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":159,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":160,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"103":{"_class":"MSAttributedStringKey","size":"{164, 78}","string":{"_class":"attributedString","string":"tool creator\nbuilds UI","attributes":[{"_class":"stringAttribute","location":0,"length":22,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"8":{"_class":"MSAttributedStringKey","size":"{18, 11}","string":{"_class":"attributedString","string":"600","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]}},"152":{"_class":"MSAttributedStringKey","size":"{119, 16}","string":{"_class":"attributedString","string":"Predicted: 2, Actual: 7","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":11}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16}}}]}},"57":{"_class":"MSAttributedStringKey","size":"{119, 20}","string":{"_class":"attributedString","string":"fnlwgt","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"201":{"_class":"MSAttributedStringKey","size":"{24, 22}","string":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"106":{"_class":"MSAttributedStringKey","size":"{22.444444444444439, 22}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"11":{"_class":"MSAttributedStringKey","size":"{257, 78}","string":{"_class":"attributedString","string":"table selects its filter template","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Bold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":5,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"155":{"_class":"MSAttributedStringKey","size":"{95, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"60":{"_class":"MSAttributedStringKey","size":"{126, 22}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"204":{"_class":"MSAttributedStringKey","size":"{104.6971153846154, 22}","string":{"_class":"attributedString","string":"186061","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"109":{"_class":"MSAttributedStringKey","size":"{57, 16}","string":{"_class":"attributedString","string":"Training","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"14":{"_class":"MSAttributedStringKey","size":"{135, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"158":{"_class":"MSAttributedStringKey","size":"{47, 22}","string":{"_class":"attributedString","string":"20","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"63":{"_class":"MSAttributedStringKey","size":"{105.57692307692309, 22}","string":{"_class":"attributedString","string":"77053","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"207":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"54","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"112":{"_class":"MSAttributedStringKey","size":"{44, 60}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"17":{"_class":"MSAttributedStringKey","size":"{108.0883647798743, 20}","string":{"_class":"attributedString","string":"fnlwgt","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"161":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"66":{"_class":"MSAttributedStringKey","size":"{24.31481481481481, 22}","string":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"210":{"_class":"MSAttributedStringKey","size":"{59.454821802935001, 20}","string":{"_class":"attributedString","string":"age","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"115":{"_class":"MSAttributedStringKey","size":"{43, 22}","string":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"20":{"_class":"MSAttributedStringKey","size":"{215, 39}","string":{"_class":"attributedString","string":"user runs code","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"164":{"_class":"MSAttributedStringKey","size":"{94.98795180722891, 22}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"69":{"_class":"MSAttributedStringKey","size":"{132, 25}","string":{"_class":"attributedString","string":"Show subplot","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":21}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"213":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"62","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"118":{"_class":"MSAttributedStringKey","size":"{18, 11}","string":{"_class":"attributedString","string":"400","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]}},"23":{"_class":"MSAttributedStringKey","size":"{119, 16}","string":{"_class":"attributedString","string":"Predicted: 2, Actual: 7","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":11}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16}}}]}},"167":{"_class":"MSAttributedStringKey","size":"{60, 18}","string":{"_class":"attributedString","string":"Incorrect","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"72":{"_class":"MSAttributedStringKey","size":"{241, 39}","string":{"_class":"attributedString","string":"user sees output","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"121":{"_class":"MSAttributedStringKey","size":"{147.75925925925921, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"26":{"_class":"MSAttributedStringKey","size":"{32, 18}","string":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"170":{"_class":"MSAttributedStringKey","size":"{180, 18}","string":{"_class":"attributedString","string":"System’s Save File Dialog","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2588235294117647,"green":0.2588235294117647,"red":0.2588235294117647},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"75":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"124":{"_class":"MSAttributedStringKey","size":"{123, 22}","string":{"_class":"attributedString","string":"207480","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"29":{"_class":"MSAttributedStringKey","size":"{126.25, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"173":{"_class":"MSAttributedStringKey","size":"{59.454821802935001, 20}","string":{"_class":"attributedString","string":"age","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"78":{"_class":"MSAttributedStringKey","size":"{44, 60}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"127":{"_class":"MSAttributedStringKey","size":"{149.24433962264149, 20}","string":{"_class":"attributedString","string":"workclass","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"32":{"_class":"MSAttributedStringKey","size":"{1030, 168}","string":{"_class":"attributedString","string":"spec = { \"mark\": {\"type\": \"bar\"},\n\t\t\t\t\"encoding\": {\n\t\t\t\t\t\"x\": {\"field\": \"education\", \"type\": \"nominal\"},\n\t\t\t\t\t\"y\": {\"aggregate\": \"count\", \"type\": \"quantitative\", “stack\n\t\t\t\t\t\"color\": {\"field\": \"income\", \"type\": \"nominal\"}\n\t\t\t\t}\n\t\t\t }\n%summon plot census_1 spec","attributes":[{"_class":"stringAttribute","location":0,"length":233,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":21}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.26052,"green":0.26052,"red":0.26052},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":21,"minimumLineHeight":21,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":233,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":21}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1333333333333333,"red":0.6705882352941173},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":21,"minimumLineHeight":21,"allowsDefaultTighteningForTruncation":0}}},{"_class":"stringAttribute","location":234,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":21}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1333333333333333,"red":0.6705882352941173},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":21,"minimumLineHeight":21}}},{"_class":"stringAttribute","location":235,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":21}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.2605206370353699,"green":0.2605243921279907,"red":0.260517418384552},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":21,"minimumLineHeight":21}}},{"_class":"stringAttribute","location":247,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":21}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":21,"minimumLineHeight":21}}}]}},"176":{"_class":"MSAttributedStringKey","size":"{94.98795180722891, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"81":{"_class":"MSAttributedStringKey","size":"{105.57692307692309, 22}","string":{"_class":"attributedString","string":"140359","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"130":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"35":{"_class":"MSAttributedStringKey","size":"{22, 38}","string":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Semibold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"179":{"_class":"MSAttributedStringKey","size":"{141, 16}","string":{"_class":"attributedString","string":"padding:   0px","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.4470588235294117,"red":0.4274509803921568},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}},{"_class":"stringAttribute","location":8,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"84":{"_class":"MSAttributedStringKey","size":"{115, 22}","string":{"_class":"attributedString","string":"264663","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"133":{"_class":"MSAttributedStringKey","size":"{105.57692307692309, 22}","string":{"_class":"attributedString","string":"140359","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"38":{"_class":"MSAttributedStringKey","size":"{681, 108}","string":{"_class":"attributedString","string":"mage creates a new table widget with df","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":19,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":24,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":25,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":36,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":37,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"182":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"54","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"87":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"41","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"136":{"_class":"MSAttributedStringKey","size":"{327, 39}","string":{"_class":"attributedString","string":"%summon table df","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Bold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686275,"red":0.6627450980392158},"paragraphStyle":{"_class":"paragraphStyle"},"kerning":0}},{"_class":"stringAttribute","location":1,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle"},"kerning":0}}]}},"41":{"_class":"MSAttributedStringKey","size":"{88.842592592592567, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"185":{"_class":"MSAttributedStringKey","size":"{17, 11}","string":{"_class":"attributedString","string":"200","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]}},"90":{"_class":"MSAttributedStringKey","size":"{53, 18}","string":{"_class":"attributedString","string":"Explore","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"139":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"44":{"_class":"MSAttributedStringKey","size":"{556, 38}","string":{"_class":"attributedString","string":"$DF=$DF[$DF[\"age\"] < 65]","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":12,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":13,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":16,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":17,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":19,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":23,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"188":{"_class":"MSAttributedStringKey","size":"{22.444444444444439, 22}","string":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"93":{"_class":"MSAttributedStringKey","size":"{105.57692307692309, 22}","string":{"_class":"attributedString","string":"132870","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"142":{"_class":"MSAttributedStringKey","size":"{24.31481481481481, 22}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"47":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"90","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"191":{"_class":"MSAttributedStringKey","size":"{126.25, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"96":{"_class":"MSAttributedStringKey","size":"{245, 78}","string":{"_class":"attributedString","string":"user selects filter by age < 65","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":23,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Semibold","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"1":{"_class":"MSAttributedStringKey","size":"{63, 18}","string":{"_class":"attributedString","string":"Canvas","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"145":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"66","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"50":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"82","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"194":{"_class":"MSAttributedStringKey","size":"{94.98795180722891, 22}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"99":{"_class":"MSAttributedStringKey","size":"{44, 60}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"4":{"_class":"MSAttributedStringKey","size":"{126, 22}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"148":{"_class":"MSAttributedStringKey","size":"{24, 22}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"53":{"_class":"MSAttributedStringKey","size":"{758, 76}","string":{"_class":"attributedString","string":"1   crop_img = dogs[1][0:750, 0:750]\n2   %summon image crop_img","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.450588890013656,"green":0.450588890013656,"red":0.4641927083333333},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":3,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":15,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":22,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":37,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Light","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4506902098655701,"green":0.4505078792572021,"red":0.4652098417282104},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":40,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":0.1098039215686274,"red":0.6627450980392157},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":41,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":42,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":55,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.0392156862745098,"red":0.396078431372549},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"197":{"_class":"MSAttributedStringKey","size":"{123, 22}","string":{"_class":"attributedString","string":"132870","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"102":{"_class":"MSAttributedStringKey","size":"{135, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"7":{"_class":"MSAttributedStringKey","size":"{88.831325301204785, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"151":{"_class":"MSAttributedStringKey","size":"{135, 57}","string":{"_class":"attributedString","string":"Prof-specialty\t","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"56":{"_class":"MSAttributedStringKey","size":"{303, 20}","string":{"_class":"attributedString","string":"standard notebook","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4934329710144927,"green":0.03995979662369651,"red":0.3942357141165057},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"200":{"_class":"MSAttributedStringKey","size":"{556, 38}","string":{"_class":"attributedString","string":"df = df[df[\"age\"] < 65]","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.513318657875061,"green":0,"red":0.4367806911468504},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":2,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":5,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.513318657875061,"green":0,"red":0.4367806911468504},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":7,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":8,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.513318657875061,"green":0,"red":0.4367806911468504},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":10,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":11,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":12,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":15,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":16,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":18,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Semibold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4941176470588236,"green":0.03921568627450978,"red":0.3960784313725489},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":22,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFMono-Medium","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"105":{"_class":"MSAttributedStringKey","size":"{119, 20}","string":{"_class":"attributedString","string":"fnlwgt","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"10":{"_class":"MSAttributedStringKey","size":"{126.25, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"154":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"50","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"59":{"_class":"MSAttributedStringKey","size":"{363, 20}","string":{"_class":"attributedString","string":"mage : user edits table","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4934329710144927,"green":0.03995979662369651,"red":0.3942357141165057},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"203":{"_class":"MSAttributedStringKey","size":"{88.831325301204785, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"108":{"_class":"MSAttributedStringKey","size":"{147.75925925925921, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"13":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"54","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"157":{"_class":"MSAttributedStringKey","size":"{158, 62}","string":{"_class":"attributedString","string":"Exec-managerial","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"62":{"_class":"MSAttributedStringKey","size":"{766, 78}","string":{"_class":"attributedString","string":"mage adds the newly created code to the \noriginal notebook cell and runs it to update state","attributes":[{"_class":"stringAttribute","location":0,"length":91,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Light","size":33}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"206":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"111":{"_class":"MSAttributedStringKey","size":"{26, 11}","string":{"_class":"attributedString","string":"1000","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]}},"16":{"_class":"MSAttributedStringKey","size":"{47, 22}","string":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"160":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"frames":{"0FF9CDE4-44F3-470F-A710-AEAC64956F9C":{"_class":"NSValue","type":"rect","value":"{134, 386, 129, 25}"},"EF6F9F3A-5373-481A-9D16-B9743598F752":{"_class":"NSValue","type":"rect","value":"{6, 28, 63, 18}"},"20792070-B130-4032-B6AE-108F59FCC1F0":{"_class":"NSValue","type":"rect","value":"{18.7037037037037, 234.2492877492877, 147.7592592592592, 57}"},"A807E5CA-1F15-4733-81C1-98743A0F8B0F":{"_class":"NSValue","type":"rect","value":"{510, 0, 30, 16}"},"E71859D2-D118-4415-A39F-AF35EF26E2A5":{"_class":"NSValue","type":"rect","value":"{40.45169567157495, 126.4188897522231, 126, 22}"},"170B9EEA-2152-4808-9B3E-215835C71E89":{"_class":"NSValue","type":"rect","value":"{83, 202, 94.98795180722891, 22}"},"6CFEF6C7-3A86-48F0-B2C9-2C6C550D84E3":{"_class":"NSValue","type":"rect","value":"{0, 16, 119, 40}"},"E8219D13-F76A-4F82-84EA-AA220731D6F8":{"_class":"NSValue","type":"rect","value":"{37.40740740740741, 62.06397306397307, 98.73397435897436, 22}"},"E21BEF4F-7DA4-43EE-AD85-B73D60C195E9":{"_class":"NSValue","type":"rect","value":"{0, 17, 163, 20}"},"45FE9B2E-51BA-48A6-A3EA-39CEA0FD330E":{"_class":"NSValue","type":"rect","value":"{77.62037037037037, 188.5208495208495, 88.83132530120479, 22}"},"2EE8395F-BD1C-4FC8-A6BF-750C1D1CF818":{"_class":"NSValue","type":"rect","value":"{40.21296296296296, 299.8195199861867, 126.25, 57}"},"6F2B35BB-9D29-4B85-BF48-F3D78C156B44":{"_class":"NSValue","type":"rect","value":"{0, 0, 257, 78}"},"78757EAA-2D86-49FB-8EE8-E8523446D49A":{"_class":"NSValue","type":"rect","value":"{0, 188.7037900371233, 68.26851851851848, 22}"},"FC157106-1276-4E09-BD8F-7D2F77BDBDC9":{"_class":"NSValue","type":"rect","value":"{43, 322, 135, 57}"},"4D13DF76-6F20-46B4-9AF5-8D74D5581A15":{"_class":"NSValue","type":"rect","value":"{0, 218, 18, 11}"},"6142F13D-387D-4A08-89ED-633E1CBEC52F":{"_class":"NSValue","type":"rect","value":"{0, 201, 72.99999999999999, 22}"},"E6415077-36E7-477F-9B91-2F884B8EC7A4":{"_class":"NSValue","type":"rect","value":"{0.5185185185187038, 188.4271435529297, 47, 22}"},"742EBB55-7F5E-42FB-9587-C82058076A98":{"_class":"NSValue","type":"rect","value":"{0, 17.55555555555556, 108.0883647798743, 20}"},"81BA1924-C182-46C2-836A-6FE3E05525B2":{"_class":"NSValue","type":"rect","value":"{0, 251.4638694638694, 68.26851851851848, 22}"},"EC614BD9-55BD-4795-9F24-6CBF5C194C7E":{"_class":"NSValue","type":"rect","value":"{40.46296296296259, 62.06397306397321, 126, 22}"},"103EAFF4-CC9C-4B35-AB96-C825A7565728":{"_class":"NSValue","type":"rect","value":"{26, 12, 215, 39}"},"14BF7325-D92F-464A-82E7-36C28ED13708":{"_class":"NSValue","type":"rect","value":"{50, 743, 231, 39}"},"1DF031FC-6610-4B4F-9457-7EB26B449173":{"_class":"NSValue","type":"rect","value":"{0, 0.4277423356371628, 24.31481481481481, 22}"},"97E113C4-8821-4B18-A674-A50DA31FDD6C":{"_class":"NSValue","type":"rect","value":"{267, 34, 119, 16}"},"CB3DDDDB-07DA-48C9-9DA6-1401AE4AF6B6":{"_class":"NSValue","type":"rect","value":"{37.40740740740741, 62.06397306397307, 98.73397435897436, 22}"},"6E5BB1E4-25BA-43ED-A542-DF16CE577ED1":{"_class":"NSValue","type":"rect","value":"{0, 188.7037900371233, 68.26851851851848, 22}"},"6CFC2322-AC72-418F-9C61-0366709D49F9":{"_class":"NSValue","type":"rect","value":"{6, 3.500000000000059, 32, 18}"},"DAEE38F1-E85E-4DC4-BD50-99F1552C95F4":{"_class":"NSValue","type":"rect","value":"{14, 0, 46, 18}"},"8895C94E-2580-48D4-AEB1-09289337D25F":{"_class":"NSValue","type":"rect","value":"{2, 134.2331578947366, 24, 22}"},"E1D918DB-60AC-42F4-9E02-C92B673F3C53":{"_class":"NSValue","type":"rect","value":"{40.21296296296296, 299.8195199861867, 126.25, 57}"},"07AEC9C7-5DB6-4B7F-8061-B20759A95BF6":{"_class":"NSValue","type":"rect","value":"{0, 268, 72.99999999999999, 22}"},"2757665E-55C9-42BC-900D-B17641A85B86":{"_class":"NSValue","type":"rect","value":"{83, 67, 95, 22}"},"3136E9CC-7B85-405C-BB64-60A771C8BB66":{"_class":"NSValue","type":"rect","value":"{11, 7, 1030, 168}"},"F8F24184-E49C-4757-8C03-FA8AEB0355BA":{"_class":"NSValue","type":"rect","value":"{0, 63.18363118363118, 68.26851851851848, 22}"},"ADBAAA1F-758E-4547-93EB-12A22B1C7C7E":{"_class":"NSValue","type":"rect","value":"{0, 0.4235517568851037, 68.26851851851848, 22}"},"F0B7BE4C-7A54-43B7-8384-949B36D6AC56":{"_class":"NSValue","type":"rect","value":"{3, 719, 22, 38}"},"C95DBFC4-AC93-4875-884E-59B5D51F7A29":{"_class":"NSValue","type":"rect","value":"{0, 0, 30, 18}"},"753935EE-3812-458E-A317-8BC59F339C05":{"_class":"NSValue","type":"rect","value":"{20, 252, 158, 57}"},"88C5A6BE-76C2-46AD-AA8C-32F736E36BC3":{"_class":"NSValue","type":"rect","value":"{10, 64, 681, 108}"},"9DD77B47-6BBE-43CA-8F8D-7FB7506DC393":{"_class":"NSValue","type":"rect","value":"{20, 277, 6, 11}"},"F934E6E1-0886-45B6-BCD9-832477FDA018":{"_class":"NSValue","type":"rect","value":"{29.253783831909, 189.1789691789692, 107, 22}"},"7F238D1F-CFE4-46E9-9539-3CDF4911FD79":{"_class":"NSValue","type":"rect","value":"{77.62037037037037, 62.06397306397307, 88.84259259259257, 22}"},"EB40C1F5-AFDB-489E-BE56-C525EF92E43B":{"_class":"NSValue","type":"rect","value":"{0, 17, 67, 20}"},"C075987C-1C06-4772-AFBF-B3A11248D4AB":{"_class":"NSValue","type":"rect","value":"{14, 0, 47, 18}"},"D41CD680-5526-456E-9B89-A24596D9591C":{"_class":"NSValue","type":"rect","value":"{245, 15, 556, 38}"},"38044BA6-103E-43FA-A70C-64BBEAF20FA3":{"_class":"NSValue","type":"rect","value":"{0, 0, 72.99999999999999, 22}"},"A38B8B86-ED4D-495D-A816-0C9910DAC3A7":{"_class":"NSValue","type":"rect","value":"{83, 202, 94.98795180722891, 22}"},"C3C1C8F4-9404-4B8A-B531-1141498BB733":{"_class":"NSValue","type":"rect","value":"{0, 125.9437106103773, 68.26851851851848, 22}"},"F5C9D856-AAE8-47E7-9278-9CF808BEA2EA":{"_class":"NSValue","type":"rect","value":"{0, 67, 72.99999999999999, 22}"},"EA8FCD62-562A-4362-BFBA-4F0B05EE2986":{"_class":"NSValue","type":"rect","value":"{77.62037037037037, 188.5208495208495, 88.83132530120479, 22}"},"D885BC73-22AB-454B-868E-E8CF2C468060":{"_class":"NSValue","type":"rect","value":"{0, 67, 72.99999999999999, 22}"},"6F1CF25E-13D7-4B59-8C1C-5A1CB31072E4":{"_class":"NSValue","type":"rect","value":"{37.40740740740741, 62.06397306397307, 98.73397435897436, 22}"},"B8670346-8B71-40DD-BA05-0D13CC5AF0B3":{"_class":"NSValue","type":"rect","value":"{1.870370370370438, 251.2940277720979, 22.44444444444444, 22}"},"F1BAA18D-7C43-44B8-B688-11D1FD295B55":{"_class":"NSValue","type":"rect","value":"{21, 0, 758, 76}"},"F860B32E-3E08-40F2-8222-1FD66170BF9E":{"_class":"NSValue","type":"rect","value":"{37.40740740740741, 251.9390486057152, 98.73397435897436, 44}"},"EFCA130F-FD0B-440B-B9CE-F2B4F7AAF046":{"_class":"NSValue","type":"rect","value":"{17, 12, 488, 76}"},"D29FAB3B-5CC7-4911-B734-548D98668713":{"_class":"NSValue","type":"rect","value":"{101, 0, 303, 20}"},"D604BBA5-F66E-40AE-A254-AD61394BD725":{"_class":"NSValue","type":"rect","value":"{0, 16, 119, 20}"},"E149FD29-AFBA-4B10-BFFF-A5F89FAC482C":{"_class":"NSValue","type":"rect","value":"{0, 17.55555555555556, 108.0883647798743, 20}"},"5044D684-3F98-4A2B-9087-240CCA941FFC":{"_class":"NSValue","type":"rect","value":"{10, 5, 33, 60}"},"3087A58E-C2C3-450A-ACAF-DE12E7D3C850":{"_class":"NSValue","type":"rect","value":"{83, 135, 94.98795180722891, 22}"},"62085B67-5ED4-4485-87E4-B6F3664CB9FB":{"_class":"NSValue","type":"rect","value":"{190, 278, 17, 11}"},"513F2F17-80EC-475E-8E0D-265EDCD21464":{"_class":"NSValue","type":"rect","value":"{36, 601, 766, 78}"},"D5C1ABB3-7D1D-4294-83F6-D6FF077EEAF8":{"_class":"NSValue","type":"rect","value":"{40.45169567157495, 126.4188897522231, 126, 22}"},"CCAF76B0-E6F6-47CD-A308-65947B257821":{"_class":"NSValue","type":"rect","value":"{97, 28, 363, 20}"},"A6AB6AB4-C1AD-49F3-865B-A7870AD13F0D":{"_class":"NSValue","type":"rect","value":"{539, 386, 132, 25}"},"C0CBCF05-B9B2-49A7-8F60-3A7842509335":{"_class":"NSValue","type":"rect","value":"{0, 188.7037900371233, 24.31481481481481, 22}"},"3EAA58F3-B18B-4322-B25C-FCCC91C9C688":{"_class":"NSValue","type":"rect","value":"{0.5185185185187038, 0.4271435529296923, 47, 22}"},"A765301B-A72B-4452-9698-3600D3A86ED2":{"_class":"NSValue","type":"rect","value":"{40, 67, 105.5769230769231, 22}"},"98E96C52-B16D-4834-AB12-233B1635319A":{"_class":"NSValue","type":"rect","value":"{0, 0, 800, 556}"},"07B86FA1-1336-4B2A-9BA9-470639D485BF":{"_class":"NSValue","type":"rect","value":"{0, 0, 72.99999999999999, 22}"},"F27D8BE1-9E85-4A63-9226-37033DB25BA7":{"_class":"NSValue","type":"rect","value":"{134, 34, 119, 16}"},"686E0AA3-9A6A-43E4-BCC5-4FC9C5A19C3B":{"_class":"NSValue","type":"rect","value":"{0, 207, 241, 39}"},"EC17488D-4D29-4C64-9DF6-08EC88E5EAA9":{"_class":"NSValue","type":"rect","value":"{7, 73, 151, 16}"},"714C2B60-18D8-4C69-A4A7-C9AB89C717A8":{"_class":"NSValue","type":"rect","value":"{28.99074074074074, 314.6991280324613, 107.5462962962963, 44}"},"F689A9CB-5084-40E9-94E4-20D89215DC85":{"_class":"NSValue","type":"rect","value":"{0, 201, 26, 22}"},"726D614B-894F-4CA0-A0D6-32A066983209":{"_class":"NSValue","type":"rect","value":"{0, 17, 169, 20}"},"12550DB0-C31C-4679-A1CB-CFD7FAC4ED76":{"_class":"NSValue","type":"rect","value":"{40.45169567157495, 126.4188897522231, 126, 22}"},"7909ACAC-2122-404D-B726-9153AEFD768F":{"_class":"NSValue","type":"rect","value":"{13, 4, 44, 60}"},"85462AEA-5E9F-4B8A-8CDA-31565E0BF237":{"_class":"NSValue","type":"rect","value":"{29.253783831909, 189.1789691789692, 107, 22}"},"7A0EF06C-A45B-47D0-8038-288C2FA6B9D2":{"_class":"NSValue","type":"rect","value":"{0, 0.004473684210623221, 26, 22}"},"8B1BADBD-C451-409F-BF57-5AE1499ADB48":{"_class":"NSValue","type":"rect","value":"{40, 269, 105.5769230769231, 22}"},"12C8E2E1-4535-48E7-83E9-A9CDBE1B21F7":{"_class":"NSValue","type":"rect","value":"{8, 17, 755, 270}"},"86A6A2A6-A8F0-487A-A1C8-A830FF37E1FF":{"_class":"NSValue","type":"rect","value":"{14, 0, 50, 18}"},"23755BAF-E65D-4B78-9972-4EF97F220067":{"_class":"NSValue","type":"rect","value":"{31, 336, 115, 22}"},"6EC5594C-AC1F-4BA2-8743-E92266271D14":{"_class":"NSValue","type":"rect","value":"{0, 0, 257, 78}"},"A424AB58-5677-4E5C-B16F-09E224A7D317":{"_class":"NSValue","type":"rect","value":"{13.14138176638176, 126.4188897522231, 123, 22}"},"6C0E1B61-163F-4CF6-9899-16FF23DB53EE":{"_class":"NSValue","type":"rect","value":"{0, 251.4638694638694, 68.26851851851848, 22}"},"431F71F9-C4C2-4385-BE6A-1161B0407B90":{"_class":"NSValue","type":"rect","value":"{0, 0, 257, 78}"},"C9298CA8-83A6-4064-8229-0D3063BDC6BC":{"_class":"NSValue","type":"rect","value":"{6, 54, 161, 16}"},"A62FCBB8-6F39-4E7B-AB06-D92EDC646617":{"_class":"NSValue","type":"rect","value":"{27, 5, 53, 18}"},"DC2A16F9-0D3E-428E-B45E-2C7312E49837":{"_class":"NSValue","type":"rect","value":"{4.518518518518704, 126.4271435529297, 43, 22}"},"9083C639-1159-428F-97CF-2616B977F9B3":{"_class":"NSValue","type":"rect","value":"{20, 252, 158, 57}"},"F3C71A09-A90B-47F3-91B8-F48FEA04D1E8":{"_class":"NSValue","type":"rect","value":"{40, 135, 105.5769230769231, 22}"},"4F601AF4-4228-4E2E-9128-84D3CB2E4EB9":{"_class":"NSValue","type":"rect","value":"{0, 18.61538461538462, 59.454821802935, 20}"},"85E27D03-0528-47EB-933D-E28FB795E2F7":{"_class":"NSValue","type":"rect","value":"{28.99074074074074, 314.6991280324613, 107.5462962962963, 44}"},"BEE86D54-6FCD-4733-9DF0-702AD99D6C3D":{"_class":"NSValue","type":"rect","value":"{108, 28, 433, 20}"},"FBAC2C55-4D89-40F1-A88B-FFD760B6F8E8":{"_class":"NSValue","type":"rect","value":"{0, 8, 245, 78}"},"AABFF6D5-4388-49B7-A01E-CEA2E01F69F7":{"_class":"NSValue","type":"rect","value":"{43, 322, 135, 57}"},"C8358518-6F45-4B50-B823-CF87764769BD":{"_class":"NSValue","type":"rect","value":"{13, 0, 44, 60}"},"0999CBAE-2F5F-46CC-883A-A634CE4A5DCC":{"_class":"NSValue","type":"rect","value":"{0, 188.7037900371233, 24.31481481481481, 22}"},"0AD4A2F3-84A6-436A-B372-5AFEB88BF58C":{"_class":"NSValue","type":"rect","value":"{0, 17, 163, 20}"},"11D55542-D746-4FC8-9F22-BD708AABB530":{"_class":"NSValue","type":"rect","value":"{43, 322, 135, 57}"},"BD945952-B4D9-4541-A24F-5EF774C8F650":{"_class":"NSValue","type":"rect","value":"{8, 4, 164, 78}"},"520222D5-D9A7-450D-B35E-8091FD3761AC":{"_class":"NSValue","type":"rect","value":"{414, 5, 74, 16}"},"657C97B0-A2AA-4A35-91E7-7977BCC2C15F":{"_class":"NSValue","type":"rect","value":"{0, 16, 119, 20}"},"9B11B218-075E-412F-96C7-FEF46B3CE470":{"_class":"NSValue","type":"rect","value":"{1.870370370370438, 126.1621137147451, 22.44444444444444, 22}"},"B5D4A333-60EC-4CA3-B99C-BF85E7B18C38":{"_class":"NSValue","type":"rect","value":"{13, 4, 44, 60}"},"DB0EB12A-08F7-49DD-84EB-93BA1B7BD224":{"_class":"NSValue","type":"rect","value":"{18.7037037037037, 234.2492877492877, 147.7592592592592, 57}"},"832EC9C9-75F1-48E3-9A74-532EAF2D3157":{"_class":"NSValue","type":"rect","value":"{37.40740740740741, 251.9390486057152, 98.73397435897436, 44}"},"DD893B85-D834-4F4F-9FB7-9A8A7CD3330A":{"_class":"NSValue","type":"rect","value":"{0, 0.004473684210623221, 26, 22}"},"8950718C-6617-484C-9560-DC69EFBFD196":{"_class":"NSValue","type":"rect","value":"{361, 278, 26, 11}"},"6CAE982F-C735-4174-A798-4D446DBB21B0":{"_class":"NSValue","type":"rect","value":"{0, 3, 57, 16}"},"5BDC158B-2494-4A4E-8462-29BFF0EDBA71":{"_class":"NSValue","type":"rect","value":"{401, 34, 119, 16}"},"3C8CF8D2-F6AD-4521-BBC3-556A7BAD6635":{"_class":"NSValue","type":"rect","value":"{20, 252, 158, 57}"},"53C7CE4C-C7AB-4E4E-BC16-5CAC0778B9F2":{"_class":"NSValue","type":"rect","value":"{4.518518518518704, 251.4271435529297, 43, 22}"},"8E359624-5E77-481F-A950-AF691E364547":{"_class":"NSValue","type":"rect","value":"{5, 0, 16, 38}"},"19BA345B-C1E7-4AEB-A097-E552802D30EB":{"_class":"NSValue","type":"rect","value":"{2, 134.2331578947366, 24, 22}"},"C6A5B740-F0EB-4EF9-B348-A6DF9218806B":{"_class":"NSValue","type":"rect","value":"{0, 145, 18, 11}"},"7FFF5318-4B1B-48BF-AD75-A1F667F071A4":{"_class":"NSValue","type":"rect","value":"{41, 202, 104.6971153846154, 22}"},"1363666B-CEE4-4FD1-80C4-56F469087F81":{"_class":"NSValue","type":"rect","value":"{0, 0.4277423356371628, 24.31481481481481, 22}"},"1B3B9F65-DF95-45F6-A9EF-40A76055D4EE":{"_class":"NSValue","type":"rect","value":"{18.7037037037037, 234.2492877492877, 147.7592592592592, 57}"},"9DAAD17A-3F0F-4852-BDA2-DAE872FF3F1D":{"_class":"NSValue","type":"rect","value":"{4, 569, 21, 38}"},"61B5C45B-3D2E-4248-B10F-E6EB65E239B3":{"_class":"NSValue","type":"rect","value":"{0, 67, 72.99999999999999, 22}"},"2865C62C-E19A-4313-93D0-A4FF5CB64700":{"_class":"NSValue","type":"rect","value":"{13.14138176638176, 126.4188897522231, 123, 22}"},"0F3F6442-9A43-408D-8DA4-5CA470F3F78D":{"_class":"NSValue","type":"rect","value":"{0, 1, 505, 60}"},"6651AD37-E1BA-42DE-AE1E-63055A91E5C8":{"_class":"NSValue","type":"rect","value":"{14, 0, 26, 18}"},"92F14961-F404-42B1-BCCB-A4C1882B6166":{"_class":"NSValue","type":"rect","value":"{0, 19.21367521367522, 149.2443396226415, 20}"},"C1B41B0B-5EE2-4283-9C4D-C37744A7B2AA":{"_class":"NSValue","type":"rect","value":"{0, 134, 72.99999999999999, 22}"},"E5D7E122-FA36-48CA-BCA7-B73856B2B68F":{"_class":"NSValue","type":"rect","value":"{0, 19.21367521367522, 149.2443396226415, 20}"},"2FB39F0C-5305-4B9B-A73D-7E23619CF937":{"_class":"NSValue","type":"rect","value":"{0, 67.41447368421015, 26, 22}"},"9D3CF4AC-C0DA-44A8-860D-10275B1FBD90":{"_class":"NSValue","type":"rect","value":"{29.253783831909, 189.1789691789692, 107, 22}"},"F34D9DF7-B1C8-424C-BFB5-A4FCF8750DA8":{"_class":"NSValue","type":"rect","value":"{37.40740740740741, 251.9390486057152, 98.73397435897436, 44}"},"6E5711B5-C588-4E23-8F7C-D1348F54B98C":{"_class":"NSValue","type":"rect","value":"{40, 269, 105.5769230769231, 22}"},"15BE4DBD-75F0-4773-9CBD-F744D5534E7B":{"_class":"NSValue","type":"rect","value":"{21, 0, 758, 114}"},"C9F8B238-3D18-4E89-B8A1-EC6AB4163ADF":{"_class":"NSValue","type":"rect","value":"{0, 0.4235517568851037, 68.26851851851848, 22}"},"59E03409-F860-4D0B-BC2D-2FAB571F902D":{"_class":"NSValue","type":"rect","value":"{6, 171, 47, 18}"},"12A09982-C1A4-4C1C-A7D0-D5E9F8EAB15B":{"_class":"NSValue","type":"rect","value":"{1.870370370370438, 126.1621137147451, 22.44444444444444, 22}"},"B1A1E672-C898-4B25-AE78-55EBF662EE31":{"_class":"NSValue","type":"rect","value":"{2, 267.8186842105263, 24, 22}"},"143CA4A5-3FDF-4D78-8B79-CB3BFF7E6FD1":{"_class":"NSValue","type":"rect","value":"{0, 67.41447368421015, 26, 22}"},"B872846E-BEEA-4437-AD15-C0FAC0353B41":{"_class":"NSValue","type":"rect","value":"{9, 26, 327, 39}"},"6589C4D1-6DF7-4D64-A9C2-639B65E75539":{"_class":"NSValue","type":"rect","value":"{0, 63.57187597977037, 24.31481481481481, 22}"},"B9A083CD-0F53-42CE-8131-280A9969BE50":{"_class":"NSValue","type":"rect","value":"{0, 63.57187597977037, 24.31481481481481, 22}"},"32947B07-010A-4460-B41B-10C7A66736D6":{"_class":"NSValue","type":"rect","value":"{2, 267.8186842105263, 24, 22}"},"B57C6B51-D9A1-4B57-9933-74B08A91B8CB":{"_class":"NSValue","type":"rect","value":"{10, 5, 33, 60}"},"BA22C57E-F73A-4743-8112-4D5B6BB696F8":{"_class":"NSValue","type":"rect","value":"{0, 134, 72.99999999999999, 22}"},"B6263B2F-0695-4548-88CC-2EDFDEECF5ED":{"_class":"NSValue","type":"rect","value":"{210, 51, 32, 16}"},"99E4D313-3F21-4B21-8F3B-A9D6877C47D1":{"_class":"NSValue","type":"rect","value":"{0, 268, 72.99999999999999, 22}"},"C715C07D-67E2-4502-B7B0-707946832A45":{"_class":"NSValue","type":"rect","value":"{2, 134.2331578947366, 24, 22}"},"261E7835-E2F6-425B-857B-44B5186BF9EC":{"_class":"NSValue","type":"rect","value":"{0, 268, 72.99999999999999, 22}"},"A0F4ECB5-8F4B-4067-8EA3-189E7F95FEB2":{"_class":"NSValue","type":"rect","value":"{459, 0, 28, 16}"},"12935157-10BA-4A2B-B9B9-EA8C20A064C8":{"_class":"NSValue","type":"rect","value":"{43, 322, 135, 57}"},"D5385A8E-2470-48AB-B0EB-268A07BF6B59":{"_class":"NSValue","type":"rect","value":"{0, 34, 119, 16}"},"6D2F96C6-AE89-48B5-AEAA-20C440C88DC5":{"_class":"NSValue","type":"rect","value":"{3, 262, 20, 38}"},"F9D18D17-84E9-4416-9A58-6396763B4D96":{"_class":"NSValue","type":"rect","value":"{83, 67, 95, 22}"},"9F07D0E7-337B-4307-8D72-D4AE2ABC2A87":{"_class":"NSValue","type":"rect","value":"{0, 63.18363118363118, 68.26851851851848, 22}"},"3B65619E-D4F6-4BD4-9A65-042D890411A5":{"_class":"NSValue","type":"rect","value":"{245, 20, 556, 38}"},"51BED20F-98F9-4647-8355-B7ABF2597FC0":{"_class":"NSValue","type":"rect","value":"{19.98795180722891, 117, 158, 62}"},"129CAD61-DE48-4641-838B-610AE2EA1267":{"_class":"NSValue","type":"rect","value":"{0.5185185185187038, 63.42714355292969, 47, 22}"},"DB581CFD-9F6C-44DA-81DE-6D546CCF3227":{"_class":"NSValue","type":"rect","value":"{0, 125.9437106103773, 68.26851851851848, 22}"},"4782E43E-7D87-47F1-BCF7-95D202B851D3":{"_class":"NSValue","type":"rect","value":"{0, 201, 26, 22}"},"40F6D0EF-36D6-4D95-9B39-334C9D6CA825":{"_class":"NSValue","type":"rect","value":"{0, 0.004473684210623221, 26, 22}"},"B6C07FCB-7FD6-412C-8B7D-908E98F224F2":{"_class":"NSValue","type":"rect","value":"{83, 67, 95, 22}"},"A170AD70-F2DD-4583-B560-0CBC4D9CB998":{"_class":"NSValue","type":"rect","value":"{0, 251.4638694638694, 68.26851851851848, 22}"},"06EA69AA-DFC4-402D-8C74-101375CA1391":{"_class":"NSValue","type":"rect","value":"{83, 135, 94.98795180722891, 22}"},"76FC3FB4-84C1-4704-BE4A-F4F3BA1CE3B0":{"_class":"NSValue","type":"rect","value":"{7, 235.0000000000001, 34, 18}"},"D4C29F9A-54E7-4C92-B888-9EAF881EE9FE":{"_class":"NSValue","type":"rect","value":"{83, 67, 95, 22}"},"95D1BB8F-9D13-41ED-8564-653E51B63822":{"_class":"NSValue","type":"rect","value":"{14, 0, 60, 18}"},"517189CF-6D24-440B-99A7-DA6F613BBEAB":{"_class":"NSValue","type":"rect","value":"{0, 2, 74, 16}"},"179B6118-4020-40DD-93ED-F79A4CC528A3":{"_class":"NSValue","type":"rect","value":"{83, 202, 94.98795180722891, 22}"},"7867F94C-06C0-4EB2-98A5-F9DF0DB078E0":{"_class":"NSValue","type":"rect","value":"{137, 17, 180, 18}"},"42D7A58B-EBBF-442F-95F2-EC7BB43C3286":{"_class":"NSValue","type":"rect","value":"{0, 201, 72.99999999999999, 22}"},"00055655-A17C-4003-9CCB-3E37C47F36A2":{"_class":"NSValue","type":"rect","value":"{134, 386, 129, 25}"},"F493618E-5CD0-4F35-A1B1-49D53B07FB27":{"_class":"NSValue","type":"rect","value":"{0, 18.61538461538462, 59.454821802935, 20}"},"6807FA1A-B5A0-4D7E-B780-EAED3B2DBF30":{"_class":"NSValue","type":"rect","value":"{0, 17, 163, 20}"},"A210FC8E-B005-40BF-8738-D969BDD7713C":{"_class":"NSValue","type":"rect","value":"{509, 51, 22, 16}"},"58C170F8-D500-48D8-9E16-98393676A865":{"_class":"NSValue","type":"rect","value":"{83, 202, 94.98795180722891, 22}"},"CAF9DE02-D250-4A41-BC53-47501B3B5FE8":{"_class":"NSValue","type":"rect","value":"{31, 336, 115, 22}"},"C5A2CA46-406D-4EEA-B736-8CD6AC5AC617":{"_class":"NSValue","type":"rect","value":"{13, 0, 44, 60}"},"43B6B493-7533-428F-9A5C-69CBD9C8A8B6":{"_class":"NSValue","type":"rect","value":"{7, 94, 141, 16}"},"68893C8A-8FCA-4A8E-A684-99CCB8EB31E9":{"_class":"NSValue","type":"rect","value":"{40, 135, 105.5769230769231, 22}"},"53ED0F26-F71F-4B2F-9A71-EC2E3754B037":{"_class":"NSValue","type":"rect","value":"{0, 134, 72.99999999999999, 22}"},"5710AB3E-1259-46E4-B34E-1C5FE217CED0":{"_class":"NSValue","type":"rect","value":"{0, 201, 72.99999999999999, 22}"},"D632FC72-391A-453B-8D47-950834D2D5EC":{"_class":"NSValue","type":"rect","value":"{0, 17, 163, 20}"},"1C44DFB4-5666-4B57-A7F6-A8ECDEED9935":{"_class":"NSValue","type":"rect","value":"{0, 17, 67, 20}"},"9B59D870-A8AF-431C-8051-ADB26838A116":{"_class":"NSValue","type":"rect","value":"{1, 73, 17, 11}"},"F5FB2715-625B-4656-8AB3-B33B30F46C08":{"_class":"NSValue","type":"rect","value":"{9, 22, 204, 39}"},"C85BB87E-CBCD-495E-9F73-F71A222DB780":{"_class":"NSValue","type":"rect","value":"{0, 19.21367521367522, 149.2443396226415, 20}"},"8271F9FE-2A1E-45E7-9426-90BF771918CB":{"_class":"NSValue","type":"rect","value":"{1.870370370370438, 251.2940277720979, 22.44444444444444, 22}"},"E66F3382-32C8-42B3-A218-7F57E0E0508F":{"_class":"NSValue","type":"rect","value":"{28.99074074074074, 314.6991280324613, 107.5462962962963, 44}"},"C85B12BF-17FC-4ABB-975D-6BF98BF225DD":{"_class":"NSValue","type":"rect","value":"{0, 17, 67, 20}"},"2A7592BC-59B1-470A-9C13-872BDDA457D6":{"_class":"NSValue","type":"rect","value":"{40.21296296296296, 299.8195199861867, 126.25, 57}"},"D39CBBE4-0E29-4779-8A95-86FA05E899E5":{"_class":"NSValue","type":"rect","value":"{40, 67, 105.5769230769231, 22}"},"E615020A-EA6F-4797-8C6E-E850D28B6DEA":{"_class":"NSValue","type":"rect","value":"{0, 0, 72.99999999999999, 22}"},"2A28EEC8-E065-4BDD-B16F-37E2492E51CF":{"_class":"NSValue","type":"rect","value":"{83, 135, 94.98795180722891, 22}"},"01EF55E0-FC76-4DCB-B16F-210FAB884BD0":{"_class":"NSValue","type":"rect","value":"{77.62037037037037, 62.06397306397307, 88.84259259259257, 22}"},"86B91E31-422D-4A8A-8EE1-02EE97F71721":{"_class":"NSValue","type":"rect","value":"{0, 63.18363118363118, 68.26851851851848, 22}"},"2514755D-0CAD-481B-9FD2-87FA70B2265A":{"_class":"NSValue","type":"rect","value":"{13.14138176638176, 126.4188897522231, 123, 22}"},"2C88656D-E04D-4E7B-B91C-96C98706D24C":{"_class":"NSValue","type":"rect","value":"{0, 0, 800, 556}"},"3778833B-C91F-42BE-B232-37BA4F125FF3":{"_class":"NSValue","type":"rect","value":"{466, 51, 22, 16}"},"E0C83A09-5A36-4CB1-BBC4-B21801202634":{"_class":"NSValue","type":"rect","value":"{245, 20, 556, 38}"},"0C160851-CE4E-447A-9917-B595239C0A61":{"_class":"NSValue","type":"rect","value":"{2, 267.8186842105263, 24, 22}"},"6B34BB24-5202-4428-8C98-76FB5F0C14C8":{"_class":"NSValue","type":"rect","value":"{0, 125.9437106103773, 68.26851851851848, 22}"},"936CB002-F4CD-4262-9DA8-96046566945B":{"_class":"NSValue","type":"rect","value":"{77.62037037037037, 188.5208495208495, 88.83132530120479, 22}"},"31491EC7-4F21-4C35-BDE6-3A369153418C":{"_class":"NSValue","type":"rect","value":"{41, 202, 104.6971153846154, 22}"},"04BF7DE2-B0D4-4AAC-B855-E659A2870C36":{"_class":"NSValue","type":"rect","value":"{20, 252, 158, 57}"},"179475E1-6729-4C3F-837F-A8FDC14497A5":{"_class":"NSValue","type":"rect","value":"{0, 201, 26, 22}"},"810187A2-61F3-49EC-B653-01D62CEE166A":{"_class":"NSValue","type":"rect","value":"{0, 188.7037900371233, 68.26851851851848, 22}"},"DBC36CA0-4315-4C12-B101-3F1800336B58":{"_class":"NSValue","type":"rect","value":"{0, 17.55555555555556, 108.0883647798743, 20}"},"A19C5B73-F072-46EA-B543-9604A59F8527":{"_class":"NSValue","type":"rect","value":"{11, 0, 6, 11}"},"6E6D18A2-B529-43C0-A76A-F4DC63BE8277":{"_class":"NSValue","type":"rect","value":"{0, 18.61538461538462, 59.454821802935, 20}"},"6B658EA7-013E-486D-A9E1-3E67E6367559":{"_class":"NSValue","type":"rect","value":"{0, 67.41447368421015, 26, 22}"},"D41F0D4B-C20E-4D9A-8F15-B6759F762B93":{"_class":"NSValue","type":"rect","value":"{0, 16, 119, 40}"},"1F484073-BF1F-4ECE-924E-8B78CBBE7D13":{"_class":"NSValue","type":"rect","value":"{0, 0.4235517568851037, 68.26851851851848, 22}"},"654411A5-5D05-4C70-9FCD-64C79EBB7797":{"_class":"NSValue","type":"rect","value":"{11, 9, 547, 21}"}},"65":{"_class":"MSAttributedStringKey","size":"{119, 16}","string":{"_class":"attributedString","string":"Predicted: 2, Actual: 7","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":11}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16}}}]}},"209":{"_class":"MSAttributedStringKey","size":"{6, 11}","string":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]}},"114":{"_class":"MSAttributedStringKey","size":"{24, 22}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"19":{"_class":"MSAttributedStringKey","size":"{126, 22}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Regular","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"163":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"41","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"68":{"_class":"MSAttributedStringKey","size":"{94.98795180722891, 22}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"212":{"_class":"MSAttributedStringKey","size":"{119, 40}","string":{"_class":"attributedString","string":"education","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"117":{"_class":"MSAttributedStringKey","size":"{158, 57}","string":{"_class":"attributedString","string":"Machine-op-inspct","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"22":{"_class":"MSAttributedStringKey","size":"{24.31481481481481, 22}","string":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"166":{"_class":"MSAttributedStringKey","size":"{95, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"71":{"_class":"MSAttributedStringKey","size":"{33, 60}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":36}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"120":{"_class":"MSAttributedStringKey","size":"{24.31481481481481, 22}","string":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"25":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"54","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"169":{"_class":"MSAttributedStringKey","size":"{94.98795180722891, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"74":{"_class":"MSAttributedStringKey","size":"{107.5462962962963, 44}","string":{"_class":"attributedString","string":"264663","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"123":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"82","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"28":{"_class":"MSAttributedStringKey","size":"{24, 22}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"172":{"_class":"MSAttributedStringKey","size":"{129, 25}","string":{"_class":"attributedString","string":"Show in table","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Medium","size":21}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]}},"77":{"_class":"MSAttributedStringKey","size":"{126, 22}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"126":{"_class":"MSAttributedStringKey","size":"{26, 18}","string":{"_class":"attributedString","string":"fold","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"31":{"_class":"MSAttributedStringKey","size":"{95, 22}","string":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"175":{"_class":"MSAttributedStringKey","size":"{22, 16}","string":{"_class":"attributedString","string":"5%","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"80":{"_class":"MSAttributedStringKey","size":"{26, 22}","string":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"129":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"66","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"34":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"90","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"178":{"_class":"MSAttributedStringKey","size":"{44, 60}","string":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]}},"83":{"_class":"MSAttributedStringKey","size":"{50, 18}","string":{"_class":"attributedString","string":"Correct","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"132":{"_class":"MSAttributedStringKey","size":"{98.733974358974365, 44}","string":{"_class":"attributedString","string":"140359","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"37":{"_class":"MSAttributedStringKey","size":"{158, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"181":{"_class":"MSAttributedStringKey","size":"{72.999999999999986, 22}","string":{"_class":"attributedString","string":"66","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"86":{"_class":"MSAttributedStringKey","size":"{123, 22}","string":{"_class":"attributedString","string":"132870","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"135":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"90","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"40":{"_class":"MSAttributedStringKey","size":"{107, 22}","string":{"_class":"attributedString","string":"186061","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"184":{"_class":"MSAttributedStringKey","size":"{67, 20}","string":{"_class":"attributedString","string":"age","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"89":{"_class":"MSAttributedStringKey","size":"{161, 16}","string":{"_class":"attributedString","string":"size:   1000px   750px","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.4862745098039216,"green":0.4470588235294117,"red":0.4274509803921568},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}},{"_class":"stringAttribute","location":5,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":16,"minimumLineHeight":16},"MSAttributedStringTextTransformAttribute":0}}]}},"138":{"_class":"MSAttributedStringKey","size":"{47, 18}","string":{"_class":"attributedString","string":"Color","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"43":{"_class":"MSAttributedStringKey","size":"{47, 18}","string":{"_class":"attributedString","string":"stratify","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.337254902,"green":0.2823529412,"red":0.2823529412},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":18,"minimumLineHeight":18},"MSAttributedStringTextTransformAttribute":0}}]}},"187":{"_class":"MSAttributedStringKey","size":"{149.24433962264149, 20}","string":{"_class":"attributedString","string":"workclass","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"92":{"_class":"MSAttributedStringKey","size":"{158, 57}","string":{"_class":"attributedString","string":"Private","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"141":{"_class":"MSAttributedStringKey","size":"{24.31481481481481, 22}","string":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"46":{"_class":"MSAttributedStringKey","size":"{68.268518518518476, 22}","string":{"_class":"attributedString","string":"66","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}},"190":{"_class":"MSAttributedStringKey","size":"{67, 20}","string":{"_class":"attributedString","string":"age","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFHello-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3372549019607843,"green":0.2823529411764706,"red":0.2823529411764706},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}}}]}},"95":{"_class":"MSAttributedStringKey","size":"{107.5462962962963, 44}","string":{"_class":"attributedString","string":"264663","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"maximumLineHeight":22,"minimumLineHeight":22,"allowsDefaultTighteningForTruncation":0}}}]}}}

==> figures/user.json <==
{"document":{"pageListHeight":121.5,"libraryListCollapsed":0,"pageListCollapsed":0},"E7D795AE-C65A-4CE0-824E-3F853F373D53":{"scrollOrigin":"{549, 435}","zoomValue":1},"EFBC57F3-2F5D-4D48-9F0C-ED1390AD5108":{"scrollOrigin":"{204, 78}","zoomValue":0.1985269203340252},"59AF5EE4-BE66-407F-B802-9F0899E9DE90":{"scrollOrigin":"{-60, 41}","zoomValue":1},"3AF538C0-9951-4739-8052-214DD5B8BCCA":{"scrollOrigin":"{549, 435}","zoomValue":1}}
